Ranking via Robust Binary Classification and Parallel Parameter Estimation in Large-Scale Data

We propose RoBiRank, a ranking algorithm that is motivated by observing a close connection between evaluation metrics for learning to rank and loss functions for robust classification. The algorithm shows a very competitive performance on standard benchmark datasets against other representative algorithms in the literature. On the other hand, in large scale problems where explicit feature vectors and scores are not given, our algorithm can be efficiently parallelized across a large number of machines; for a task that requires 386,133 x 49,824,519 pairwise interactions between items to be ranked, our algorithm finds solutions that are of dramatically higher quality than that can be found by a state-of-the-art competitor algorithm, given the same amount of wall-clock time for computation.

==> Plots/cutoff_ml1m_hsolar_0.0001_100_0.01_1_4.txt <==
monitor,0,hsolar,100,0.0001,0.01,1,0.005,0.000291443,0.0055,0.000641175,0.006,0.0010492,0.00625,0.00145722,0.0058,0.00169037,0.0053,0.0030893,0.00523,0.030485,0.0051,0.0594544,0.005212,0.1519,2.79588,1.40537e+09
monitor,1,hsolar,100,0.0001,0.01,1,0.061,0.00355561,0.0565,0.00658662,0.0606667,0.0106085,0.061,0.0142224,0.0608,0.0177197,0.0538,0.0313593,0.03428,0.199813,0.027295,0.318198,0.018848,0.549312,5.68077,1.25501e+09
monitor,2,hsolar,100,0.0001,0.01,1,0.074,0.00431336,0.072,0.00839356,0.0746667,0.0130567,0.0725,0.0169037,0.0706,0.0205759,0.0627,0.036547,0.03609,0.210364,0.02883,0.336092,0.019652,0.572744,8.65981,1.20694e+09
monitor,3,hsolar,100,0.0001,0.01,1,0.075,0.00437165,0.077,0.00897645,0.075,0.0131149,0.073,0.0170203,0.0716,0.0208673,0.0677,0.0394614,0.03764,0.219398,0.02961,0.345185,0.020026,0.583644,11.7341,1.14327e+09
monitor,4,hsolar,100,0.0001,0.01,1,0.086,0.00501282,0.0865,0.0100839,0.0863333,0.0150968,0.08375,0.0195267,0.0788,0.0229657,0.0696,0.0405689,0.03839,0.22377,0.029645,0.345593,0.020404,0.594661,14.861,1.09701e+09
monitor,5,hsolar,100,0.0001,0.01,1,0.109,0.00635346,0.094,0.0109583,0.0916667,0.0160294,0.08525,0.0198764,0.0792,0.0230823,0.0677,0.0394614,0.03937,0.229482,0.031045,0.361914,0.020704,0.603404,18.0628,1.04367e+09
monitor,6,hsolar,100,0.0001,0.01,1,0.102,0.00594544,0.091,0.0106085,0.092,0.0160877,0.08875,0.0206925,0.0844,0.0245978,0.0775,0.0451737,0.04141,0.241373,0.03212,0.374446,0.020948,0.610515,21.3646,1.00501e+09
monitor,7,hsolar,100,0.0001,0.01,1,0.107,0.00623689,0.107,0.0124738,0.103,0.0180112,0.0985,0.0229657,0.0954,0.0278037,0.0855,0.0498368,0.04329,0.252332,0.03295,0.384122,0.021302,0.620832,24.7399,9.78845e+08
monitor,8,hsolar,100,0.0001,0.01,1,0.115,0.00670319,0.111,0.0129401,0.0986667,0.0172534,0.09575,0.0223246,0.095,0.0276871,0.0864,0.0503614,0.0448,0.261133,0.033585,0.391525,0.021564,0.628468,28.1865,9.10194e+08
monitor,9,hsolar,100,0.0001,0.01,1,0.137,0.00798554,0.12,0.0139893,0.112333,0.0196433,0.10375,0.0241898,0.0984,0.028678,0.0878,0.0511774,0.04707,0.274365,0.035135,0.409594,0.02208,0.643507,31.7059,8.90207e+08
monitor,10,hsolar,100,0.0001,0.01,1,0.132,0.0076941,0.1205,0.0140476,0.120333,0.0210422,0.114,0.0265796,0.1096,0.0319422,0.0985,0.0574143,0.04875,0.284157,0.03609,0.420727,0.022462,0.65464,35.312,8.54789e+08
monitor,11,hsolar,100,0.0001,0.01,1,0.152,0.00885987,0.144,0.0167871,0.134667,0.0235486,0.12775,0.0297855,0.1206,0.0351481,0.1067,0.062194,0.05156,0.300536,0.037395,0.435941,0.022878,0.666764,39.0182,8.25991e+08
monitor,12,hsolar,100,0.0001,0.01,1,0.134,0.00781068,0.136,0.0158545,0.131333,0.0229657,0.1235,0.0287946,0.1222,0.0356144,0.1067,0.062194,0.05323,0.31027,0.0387,0.451154,0.023288,0.678713,42.8542,7.96398e+08
monitor,13,hsolar,100,0.0001,0.01,1,0.149,0.00868501,0.1405,0.0163791,0.130667,0.0228491,0.12225,0.0285031,0.1208,0.0352063,0.1113,0.0648753,0.05479,0.319363,0.03951,0.460597,0.023706,0.690895,46.7305,7.77271e+08
monitor,14,hsolar,100,0.0001,0.01,1,0.167,0.0097342,0.1555,0.0181278,0.146333,0.0255887,0.1415,0.0329914,0.1362,0.0396946,0.121,0.0705293,0.0565,0.329331,0.04053,0.472488,0.024042,0.700688,50.6793,7.54258e+08
monitor,15,hsolar,100,0.0001,0.01,1,0.192,0.0111914,0.1655,0.0192935,0.158333,0.0276871,0.14925,0.0347983,0.1428,0.0416181,0.1252,0.0729774,0.0578,0.336908,0.04119,0.480182,0.024258,0.706983,54.6688,7.33006e+08
monitor,16,hsolar,100,0.0001,0.01,1,0.176,0.0102588,0.1705,0.0198764,0.157667,0.0275705,0.15325,0.0357309,0.1496,0.0435999,0.1288,0.0750758,0.05944,0.346468,0.04189,0.488342,0.024592,0.716717,58.7344,7.13355e+08
monitor,17,hsolar,100,0.0001,0.01,1,0.191,0.0111331,0.1785,0.020809,0.166667,0.0291443,0.162,0.037771,0.1524,0.0444159,0.131,0.0763581,0.06035,0.351772,0.042585,0.496444,0.024874,0.724936,62.9295,7.06466e+08
monitor,18,hsolar,100,0.0001,0.01,1,0.194,0.011308,0.1775,0.0206925,0.172,0.0300769,0.16825,0.0392283,0.1588,0.0462812,0.1367,0.0796806,0.06122,0.356843,0.04363,0.508627,0.02501,0.7289,67.1507,6.79883e+08
monitor,19,hsolar,100,0.0001,0.01,1,0.208,0.012124,0.1885,0.0219748,0.176,0.0307764,0.16625,0.0387619,0.1584,0.0461646,0.1399,0.0815458,0.06237,0.363546,0.0441,0.514106,0.025228,0.735253,71.5046,6.67189e+08
monitor,20,hsolar,100,0.0001,0.01,1,0.19,0.0110748,0.184,0.0214502,0.176667,0.030893,0.169,0.0394031,0.1614,0.0470389,0.1398,0.0814875,0.06329,0.368909,0.0446,0.519935,0.025412,0.740616,75.8881,6.5578e+08
monitor,21,hsolar,100,0.0001,0.01,1,0.22,0.0128235,0.1935,0.0225577,0.179667,0.0314176,0.17075,0.0398111,0.1636,0.0476801,0.1436,0.0837025,0.06458,0.376428,0.045245,0.527454,0.025598,0.746036,80.3462,6.41537e+08
monitor,22,hsolar,100,0.0001,0.01,1,0.229,0.0133481,0.196,0.0228491,0.189333,0.033108,0.17925,0.041793,0.1746,0.050886,0.1454,0.0847517,0.06556,0.38214,0.045655,0.532234,0.025836,0.752973,84.9191,6.35618e+08
monitor,23,hsolar,100,0.0001,0.01,1,0.192,0.0111914,0.1955,0.0227909,0.189,0.0330497,0.17775,0.0414432,0.1698,0.0494871,0.1461,0.0851597,0.06575,0.383248,0.046175,0.538296,0.025902,0.754896,89.3939,6.2214e+08
monitor,24,hsolar,100,0.0001,0.01,1,0.232,0.013523,0.214,0.0249475,0.198667,0.03474,0.18575,0.0433085,0.1774,0.051702,0.1494,0.0870832,0.06667,0.38861,0.04629,0.539636,0.026034,0.758743,94.0803,6.14692e+08
monitor,25,hsolar,100,0.0001,0.01,1,0.208,0.012124,0.1875,0.0218582,0.174333,0.030485,0.169,0.0394031,0.1654,0.0482047,0.1463,0.0852763,0.06668,0.388669,0.04685,0.546165,0.02607,0.759792,98.7759,6.0872e+08
monitor,26,hsolar,100,0.0001,0.01,1,0.222,0.0129401,0.207,0.0241315,0.196333,0.034332,0.1815,0.0423176,0.1754,0.0511191,0.1509,0.0879576,0.06763,0.394206,0.04705,0.548496,0.026158,0.762357,103.622,5.92769e+08
monitor,27,hsolar,100,0.0001,0.01,1,0.213,0.0124155,0.2065,0.0240732,0.194667,0.0340406,0.18525,0.0431919,0.1782,0.0519352,0.1525,0.0888902,0.06807,0.396771,0.04729,0.551294,0.026168,0.762649,108.413,5.92871e+08
monitor,28,hsolar,100,0.0001,0.01,1,0.219,0.0127652,0.2035,0.0237235,0.191667,0.033516,0.18425,0.0429587,0.1758,0.0512357,0.1574,0.0917463,0.06861,0.399918,0.0481,0.560737,0.026316,0.766962,113.362,5.80986e+08
monitor,29,hsolar,100,0.0001,0.01,1,0.23,0.0134064,0.2225,0.0259384,0.215,0.0375962,0.203,0.0473304,0.1906,0.0555491,0.1595,0.0929704,0.06913,0.402949,0.04821,0.562019,0.026434,0.770401,118.258,5.85201e+08
monitor,30,hsolar,100,0.0001,0.01,1,0.239,0.013931,0.2165,0.025239,0.198333,0.0346817,0.188,0.0438331,0.183,0.0533341,0.1583,0.0922709,0.06913,0.402949,0.047985,0.559396,0.026508,0.772558,123.228,5.79678e+08
monitor,31,hsolar,100,0.0001,0.01,1,0.219,0.0127652,0.21,0.0244812,0.197667,0.0345652,0.193,0.0449988,0.1834,0.0534507,0.1581,0.0921543,0.07012,0.40872,0.04875,0.568314,0.026644,0.776521,128.249,5.68971e+08
monitor,32,hsolar,100,0.0001,0.01,1,0.225,0.0131149,0.2185,0.0254721,0.209333,0.0366053,0.19825,0.0462229,0.188,0.0547913,0.1641,0.0956517,0.07049,0.410877,0.048745,0.568256,0.026674,0.777396,133.285,5.67448e+08
monitor,33,hsolar,100,0.0001,0.01,1,0.233,0.0135813,0.2275,0.0265213,0.210667,0.0368384,0.201,0.0468641,0.192,0.0559571,0.1652,0.0962928,0.07048,0.410818,0.04876,0.568431,0.026666,0.777163,138.48,5.55273e+08
monitor,34,hsolar,100,0.0001,0.01,1,0.228,0.0132898,0.2205,0.0257053,0.211,0.0368967,0.19925,0.0464561,0.1924,0.0560737,0.1662,0.0968757,0.07045,0.410644,0.04881,0.569014,0.026714,0.778561,143.673,5.46095e+08
monitor,35,hsolar,100,0.0001,0.01,1,0.245,0.0142807,0.225,0.0262299,0.204333,0.0357309,0.1935,0.0451154,0.188,0.0547913,0.1657,0.0965843,0.07109,0.414374,0.048905,0.570121,0.026816,0.781534,148.952,5.52547e+08
monitor,36,hsolar,100,0.0001,0.01,1,0.259,0.0150968,0.2315,0.0269876,0.216,0.037771,0.2045,0.0476801,0.1946,0.0567149,0.1676,0.0976918,0.07106,0.414199,0.04918,0.573327,0.02682,0.781651,154.294,5.3837e+08
monitor,37,hsolar,100,0.0001,0.01,1,0.22,0.0128235,0.2235,0.026055,0.216333,0.0378293,0.20675,0.0482047,0.1964,0.0572394,0.1705,0.0993821,0.07157,0.417172,0.049335,0.575134,0.0269,0.783982,159.731,5.42797e+08
monitor,38,hsolar,100,0.0001,0.01,1,0.239,0.013931,0.221,0.0257636,0.216,0.037771,0.20575,0.0479716,0.1954,0.056948,0.1685,0.0982164,0.07255,0.422884,0.0498,0.580555,0.026932,0.784915,165.136,5.34163e+08
monitor,39,hsolar,100,0.0001,0.01,1,0.265,0.0154465,0.2375,0.0276871,0.22,0.0384705,0.2085,0.0486127,0.1978,0.0576475,0.1716,0.100023,0.0725,0.422593,0.049725,0.579681,0.027002,0.786955,170.629,5.38664e+08
monitor,40,hsolar,100,0.0001,0.01,1,0.234,0.0136395,0.2175,0.0253556,0.209,0.036547,0.2015,0.0469806,0.1938,0.0564817,0.1687,0.0983329,0.07231,0.421485,0.04966,0.578923,0.027082,0.789287,176.215,5.29217e+08
monitor,41,hsolar,100,0.0001,0.01,1,0.258,0.0150385,0.232,0.0270459,0.216,0.037771,0.2045,0.0476801,0.1972,0.0574726,0.1732,0.100956,0.07257,0.423001,0.04985,0.581138,0.027088,0.789461,181.863,5.2569e+08
monitor,42,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.234,0.0272791,0.213333,0.0373047,0.2025,0.0472138,0.1938,0.0564817,0.1718,0.10014,0.07284,0.424574,0.04984,0.581021,0.02714,0.790977,187.578,5.25802e+08
monitor,43,hsolar,100,0.0001,0.01,1,0.236,0.0137561,0.229,0.0266962,0.213333,0.0373047,0.2085,0.0486127,0.2016,0.058755,0.1747,0.10183,0.07292,0.425041,0.050255,0.585859,0.027104,0.789928,193.317,5.16963e+08
monitor,44,hsolar,100,0.0001,0.01,1,0.247,0.0143973,0.2295,0.0267545,0.218667,0.0382374,0.21125,0.0492539,0.2024,0.0589881,0.1743,0.101597,0.07345,0.42813,0.050185,0.585043,0.027164,0.791676,199.032,5.13222e+08
monitor,45,hsolar,100,0.0001,0.01,1,0.26,0.015155,0.24,0.0279785,0.222667,0.0389368,0.212,0.0494288,0.2064,0.0601539,0.1779,0.103696,0.07332,0.427372,0.050285,0.586209,0.027116,0.790277,204.892,5.08574e+08
monitor,46,hsolar,100,0.0001,0.01,1,0.263,0.0153299,0.232,0.0270459,0.217667,0.0380625,0.20675,0.0482047,0.1964,0.0572394,0.174,0.101422,0.07319,0.426615,0.050365,0.587142,0.027196,0.792609,210.689,5.20954e+08
monitor,47,hsolar,100,0.0001,0.01,1,0.225,0.0131149,0.222,0.0258802,0.214667,0.0375379,0.20325,0.0473887,0.1938,0.0564817,0.1688,0.0983912,0.07366,0.429354,0.05,0.582886,0.027262,0.794533,216.675,5.13197e+08
monitor,48,hsolar,100,0.0001,0.01,1,0.265,0.0154465,0.2335,0.0272208,0.228333,0.0399277,0.21475,0.0500699,0.2038,0.0593961,0.1772,0.103287,0.07442,0.433784,0.050585,0.589706,0.027262,0.794533,222.572,5.01752e+08
monitor,49,hsolar,100,0.0001,0.01,1,0.236,0.0137561,0.2205,0.0257053,0.215333,0.0376545,0.20925,0.0487876,0.201,0.0585801,0.1787,0.104162,0.0745,0.43425,0.050525,0.589007,0.027254,0.794299,228.587,5.04179e+08
monitor,50,hsolar,100,0.0001,0.01,1,0.269,0.0156796,0.243,0.0283283,0.226667,0.0396363,0.218,0.0508277,0.2078,0.0605619,0.1771,0.103229,0.07436,0.433434,0.050585,0.589706,0.027312,0.79599,234.678,5.01423e+08
monitor,51,hsolar,100,0.0001,0.01,1,0.242,0.0141059,0.2265,0.0264048,0.221667,0.0387619,0.2105,0.049079,0.2056,0.0599207,0.177,0.103171,0.07431,0.433143,0.050535,0.589123,0.02718,0.792143,240.817,4.97898e+08
monitor,52,hsolar,100,0.0001,0.01,1,0.242,0.0141059,0.225,0.0262299,0.217667,0.0380625,0.20825,0.0485544,0.199,0.0579972,0.1756,0.102355,0.07474,0.435649,0.0507,0.591047,0.02732,0.796223,246.924,4.92865e+08
monitor,53,hsolar,100,0.0001,0.01,1,0.243,0.0141641,0.2305,0.0268711,0.223333,0.0390534,0.2145,0.0500117,0.205,0.0597459,0.1784,0.103987,0.07459,0.434775,0.050985,0.594369,0.027348,0.797039,253.159,4.93572e+08
monitor,54,hsolar,100,0.0001,0.01,1,0.264,0.0153882,0.2475,0.0288529,0.230667,0.0403357,0.21975,0.0512357,0.211,0.0614945,0.1808,0.105386,0.07518,0.438214,0.050825,0.592504,0.027374,0.797797,259.451,5.01155e+08
monitor,55,hsolar,100,0.0001,0.01,1,0.251,0.0146304,0.2495,0.029086,0.229333,0.0401026,0.214,0.0498951,0.2048,0.0596876,0.1767,0.102996,0.07511,0.437806,0.050835,0.592621,0.027346,0.796981,265.687,5.014e+08
monitor,56,hsolar,100,0.0001,0.01,1,0.261,0.0152133,0.2425,0.02827,0.227667,0.0398111,0.21825,0.050886,0.2076,0.0605036,0.1787,0.104162,0.07468,0.4353,0.050765,0.591805,0.027364,0.797505,272.103,4.99053e+08
monitor,57,hsolar,100,0.0001,0.01,1,0.248,0.0144556,0.2295,0.0267545,0.217333,0.0380042,0.2045,0.0476801,0.1976,0.0575892,0.1723,0.100431,0.07547,0.439904,0.05108,0.595477,0.027338,0.796747,278.527,4.90541e+08
monitor,58,hsolar,100,0.0001,0.01,1,0.254,0.0148053,0.253,0.0294941,0.233,0.0407438,0.22075,0.0514689,0.2114,0.0616111,0.1747,0.10183,0.07567,0.44107,0.051005,0.594602,0.027398,0.798496,284.998,4.91465e+08
monitor,59,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.255,0.0297272,0.228333,0.0399277,0.21675,0.0505363,0.2062,0.0600956,0.1761,0.102646,0.07518,0.438214,0.050945,0.593903,0.027308,0.795873,291.514,4.8931e+08
monitor,60,hsolar,100,0.0001,0.01,1,0.275,0.0160294,0.2505,0.0292026,0.233,0.0407438,0.22125,0.0515855,0.213,0.0620774,0.1817,0.10591,0.07484,0.436232,0.050985,0.594369,0.027386,0.798146,298.113,4.81194e+08
monitor,61,hsolar,100,0.0001,0.01,1,0.249,0.0145139,0.235,0.0273957,0.229333,0.0401026,0.219,0.0510609,0.21,0.0612031,0.1784,0.103987,0.07513,0.437923,0.05094,0.593845,0.027414,0.798962,304.666,4.83383e+08
monitor,62,hsolar,100,0.0001,0.01,1,0.268,0.0156214,0.2475,0.0288529,0.232333,0.0406272,0.222,0.0517603,0.2142,0.0624271,0.181,0.105502,0.0749,0.436582,0.05107,0.59536,0.027366,0.797564,311.263,4.83419e+08
monitor,63,hsolar,100,0.0001,0.01,1,0.255,0.0148636,0.243,0.0283283,0.228,0.0398694,0.21625,0.0504197,0.2084,0.0607368,0.1776,0.103521,0.07532,0.43903,0.05103,0.594894,0.027418,0.799079,317.928,4.83744e+08
monitor,64,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.2425,0.02827,0.223333,0.0390534,0.212,0.0494288,0.208,0.0606202,0.1756,0.102355,0.07508,0.437631,0.051165,0.596468,0.027432,0.799487,324.671,4.86259e+08
monitor,65,hsolar,100,0.0001,0.01,1,0.284,0.016554,0.254,0.0296106,0.234,0.0409186,0.223,0.0519935,0.213,0.0620774,0.1798,0.104803,0.07532,0.43903,0.051285,0.597867,0.027454,0.800128,331.414,4.8047e+08
monitor,66,hsolar,100,0.0001,0.01,1,0.271,0.0157962,0.247,0.0287946,0.238667,0.0417347,0.22475,0.0524015,0.2156,0.0628352,0.1845,0.107543,0.07594,0.442644,0.051375,0.598916,0.027384,0.798088,338.152,4.78844e+08
monitor,67,hsolar,100,0.0001,0.01,1,0.25,0.0145722,0.2455,0.0286197,0.224333,0.0392283,0.217,0.0505945,0.2024,0.0589881,0.1726,0.100606,0.07546,0.439846,0.051245,0.5974,0.027436,0.799604,345.01,4.75424e+08
monitor,68,hsolar,100,0.0001,0.01,1,0.251,0.0146304,0.2385,0.0278037,0.226333,0.039578,0.21575,0.0503031,0.2054,0.0598624,0.1784,0.103987,0.07575,0.441536,0.051295,0.597983,0.02743,0.799429,351.856,4.71557e+08
monitor,69,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.2425,0.02827,0.232667,0.0406855,0.21825,0.050886,0.2072,0.060387,0.1777,0.103579,0.07592,0.442527,0.051465,0.599965,0.027418,0.799079,358.761,4.78712e+08
monitor,70,hsolar,100,0.0001,0.01,1,0.256,0.0149219,0.2405,0.0280368,0.216,0.037771,0.2085,0.0486127,0.2002,0.0583469,0.1765,0.102879,0.07583,0.442003,0.051395,0.599149,0.027434,0.799545,365.685,4.75487e+08
monitor,71,hsolar,100,0.0001,0.01,1,0.256,0.0149219,0.233,0.0271625,0.219667,0.0384122,0.20725,0.0483213,0.1974,0.0575309,0.1745,0.101714,0.07559,0.440604,0.051445,0.599732,0.027404,0.798671,372.696,4.68994e+08
monitor,72,hsolar,100,0.0001,0.01,1,0.269,0.0156796,0.249,0.0290277,0.233,0.0407438,0.21975,0.0512357,0.2102,0.0612614,0.1778,0.103637,0.07566,0.441012,0.0514,0.599207,0.027468,0.800536,379.727,4.75642e+08
monitor,73,hsolar,100,0.0001,0.01,1,0.273,0.0159128,0.2475,0.0288529,0.236667,0.0413849,0.2225,0.0518769,0.2168,0.0631849,0.186,0.108417,0.07542,0.439613,0.051265,0.597633,0.027454,0.800128,386.778,4.7151e+08
monitor,74,hsolar,100,0.0001,0.01,1,0.274,0.0159711,0.252,0.0293775,0.233667,0.0408603,0.2235,0.05211,0.2122,0.0618443,0.1833,0.106843,0.0758,0.441828,0.051,0.594544,0.027492,0.801236,393.84,4.7632e+08
monitor,75,hsolar,100,0.0001,0.01,1,0.265,0.0154465,0.2505,0.0292026,0.235667,0.0412101,0.219,0.0510609,0.208,0.0606202,0.1753,0.10218,0.07547,0.439904,0.051385,0.599032,0.027464,0.80042,400.845,4.73984e+08
monitor,76,hsolar,100,0.0001,0.01,1,0.256,0.0149219,0.25,0.0291443,0.235333,0.0411518,0.2195,0.0511774,0.2122,0.0618443,0.1794,0.10457,0.07488,0.436465,0.05098,0.594311,0.027498,0.801411,408.02,4.71813e+08
monitor,77,hsolar,100,0.0001,0.01,1,0.286,0.0166706,0.259,0.0301935,0.236,0.0412684,0.223,0.0519935,0.213,0.0620774,0.1761,0.102646,0.07514,0.437981,0.051245,0.5974,0.0275,0.801469,415.236,4.76128e+08
monitor,78,hsolar,100,0.0001,0.01,1,0.273,0.0159128,0.243,0.0283283,0.223,0.0389951,0.215,0.0501282,0.2082,0.0606785,0.1778,0.103637,0.07549,0.440021,0.051285,0.597867,0.027372,0.797738,422.51,4.74164e+08
monitor,79,hsolar,100,0.0001,0.01,1,0.254,0.0148053,0.242,0.0282117,0.226667,0.0396363,0.21475,0.0500699,0.2048,0.0596876,0.1812,0.105619,0.07503,0.43734,0.05117,0.596526,0.027432,0.799487,429.762,4.74589e+08
monitor,80,hsolar,100,0.0001,0.01,1,0.27,0.0157379,0.2555,0.0297855,0.234333,0.0409769,0.222,0.0517603,0.2082,0.0606785,0.1786,0.104104,0.07532,0.43903,0.05115,0.596293,0.027428,0.79937,436.909,4.71776e+08
monitor,81,hsolar,100,0.0001,0.01,1,0.246,0.014339,0.24,0.0279785,0.231,0.040394,0.219,0.0510609,0.2058,0.059979,0.1764,0.102821,0.07518,0.438214,0.051025,0.594836,0.02748,0.800886,444.219,4.72774e+08
monitor,82,hsolar,100,0.0001,0.01,1,0.257,0.0149802,0.2465,0.0287363,0.231,0.040394,0.22025,0.0513523,0.2068,0.0602705,0.1812,0.105619,0.07459,0.434775,0.05092,0.593612,0.027418,0.799079,451.566,4.67939e+08
monitor,83,hsolar,100,0.0001,0.01,1,0.265,0.0154465,0.236,0.0275122,0.231,0.040394,0.22075,0.0514689,0.2112,0.0615528,0.1816,0.105852,0.07505,0.437456,0.050965,0.594136,0.02748,0.800886,458.962,4.74079e+08
monitor,84,hsolar,100,0.0001,0.01,1,0.258,0.0150385,0.2425,0.02827,0.228667,0.039986,0.2215,0.0516437,0.211,0.0614945,0.1766,0.102938,0.07561,0.44072,0.05095,0.593961,0.027468,0.800536,466.384,4.75326e+08
monitor,85,hsolar,100,0.0001,0.01,1,0.258,0.0150385,0.246,0.028678,0.232333,0.0406272,0.2205,0.0514106,0.2134,0.062194,0.18,0.10492,0.07511,0.437806,0.051115,0.595885,0.027492,0.801236,473.87,4.73095e+08
monitor,86,hsolar,100,0.0001,0.01,1,0.28,0.0163208,0.2605,0.0303684,0.234333,0.0409769,0.22225,0.0518186,0.2112,0.0615528,0.1776,0.103521,0.07506,0.437515,0.051155,0.596351,0.027442,0.799779,481.347,4.7135e+08
monitor,87,hsolar,100,0.0001,0.01,1,0.271,0.0157962,0.247,0.0287946,0.234667,0.0410352,0.2215,0.0516437,0.2094,0.0610282,0.1792,0.104453,0.07559,0.440604,0.05106,0.595244,0.027486,0.801061,488.894,4.64643e+08
monitor,88,hsolar,100,0.0001,0.01,1,0.262,0.0152716,0.2535,0.0295523,0.236333,0.0413266,0.22325,0.0520518,0.2118,0.0617277,0.1762,0.102705,0.07541,0.439555,0.05102,0.594777,0.027466,0.800478,496.483,4.788e+08
monitor,89,hsolar,100,0.0001,0.01,1,0.26,0.015155,0.237,0.0276288,0.218667,0.0382374,0.2085,0.0486127,0.2002,0.0583469,0.1707,0.0994987,0.07473,0.435591,0.051065,0.595302,0.027486,0.801061,504.061,4.8341e+08
monitor,90,hsolar,100,0.0001,0.01,1,0.259,0.0150968,0.2385,0.0278037,0.219333,0.0383539,0.20875,0.048671,0.2014,0.0586967,0.1727,0.100664,0.07504,0.437398,0.05059,0.589765,0.027432,0.799487,511.665,4.79504e+08
monitor,91,hsolar,100,0.0001,0.01,1,0.247,0.0143973,0.2325,0.0271042,0.219333,0.0383539,0.20825,0.0485544,0.201,0.0585801,0.1733,0.101014,0.07443,0.433842,0.05107,0.59536,0.027512,0.801819,519.335,4.76245e+08
monitor,92,hsolar,100,0.0001,0.01,1,0.243,0.0141641,0.225,0.0262299,0.211,0.0368967,0.2065,0.0481464,0.199,0.0579972,0.1715,0.099965,0.07483,0.436174,0.05084,0.592679,0.027508,0.801702,526.832,4.80054e+08
monitor,93,hsolar,100,0.0001,0.01,1,0.284,0.016554,0.2515,0.0293192,0.231,0.040394,0.21925,0.0511191,0.2084,0.0607368,0.1783,0.103929,0.07469,0.435358,0.05048,0.588482,0.02755,0.802926,534.626,4.83858e+08
monitor,94,hsolar,100,0.0001,0.01,1,0.242,0.0141059,0.2175,0.0253556,0.214,0.0374213,0.2055,0.0479133,0.1974,0.0575309,0.1693,0.0986827,0.07461,0.434892,0.050825,0.592504,0.027506,0.801644,542.214,4.72401e+08
monitor,95,hsolar,100,0.0001,0.01,1,0.273,0.0159128,0.25,0.0291443,0.232,0.0405689,0.22525,0.0525181,0.214,0.0623689,0.1781,0.103812,0.0749,0.436582,0.05077,0.591863,0.027514,0.801877,550.03,4.76656e+08
monitor,96,hsolar,100,0.0001,0.01,1,0.266,0.0155048,0.242,0.0282117,0.230667,0.0403357,0.2205,0.0514106,0.21,0.0612031,0.1811,0.105561,0.07467,0.435241,0.050825,0.592504,0.0275,0.801469,557.836,4.79474e+08
monitor,97,hsolar,100,0.0001,0.01,1,0.263,0.0153299,0.245,0.0285614,0.229667,0.0401609,0.215,0.0501282,0.2046,0.0596293,0.1738,0.101306,0.07478,0.435882,0.051025,0.594836,0.027558,0.803159,565.679,4.82721e+08
monitor,98,hsolar,100,0.0001,0.01,1,0.275,0.0160294,0.255,0.0297272,0.239,0.041793,0.2255,0.0525764,0.2148,0.062602,0.1792,0.104453,0.07499,0.437107,0.050825,0.592504,0.027426,0.799312,573.353,4.78613e+08
monitor,99,hsolar,100,0.0001,0.01,1,0.27,0.0157379,0.2575,0.0300187,0.236,0.0412684,0.22075,0.0514689,0.2094,0.0610282,0.181,0.105502,0.07453,0.434425,0.051005,0.594602,0.027494,0.801294,581.209,4.78607e+08
monitor,100,hsolar,100,0.0001,0.01,1,0.294,0.0171369,0.257,0.0299604,0.233333,0.0408021,0.22075,0.0514689,0.2146,0.0625437,0.1812,0.105619,0.07484,0.436232,0.05118,0.596643,0.027542,0.802693,589.135,4.72776e+08
monitor,101,hsolar,100,0.0001,0.01,1,0.279,0.0162625,0.254,0.0296106,0.252,0.0440662,0.241,0.0561903,0.2248,0.0655164,0.1853,0.108009,0.07507,0.437573,0.05088,0.593145,0.0275,0.801469,597.1,4.8343e+08
monitor,102,hsolar,100,0.0001,0.01,1,0.281,0.0163791,0.254,0.0296106,0.236667,0.0413849,0.2265,0.0528095,0.215,0.0626603,0.1777,0.103579,0.07424,0.432735,0.050615,0.590056,0.027506,0.801644,605.02,4.89142e+08
monitor,103,hsolar,100,0.0001,0.01,1,0.279,0.0162625,0.2565,0.0299021,0.240333,0.0420261,0.22175,0.051702,0.213,0.0620774,0.1807,0.105328,0.07385,0.430462,0.05082,0.592446,0.02746,0.800303,612.981,4.81695e+08
monitor,104,hsolar,100,0.0001,0.01,1,0.268,0.0156214,0.239,0.027862,0.228,0.0398694,0.215,0.0501282,0.2034,0.0592796,0.1747,0.10183,0.07456,0.4346,0.05082,0.592446,0.02744,0.79972,621.036,4.85363e+08
monitor,105,hsolar,100,0.0001,0.01,1,0.273,0.0159128,0.253,0.0294941,0.236667,0.0413849,0.22,0.051294,0.2108,0.0614362,0.1753,0.10218,0.07467,0.435241,0.05067,0.590697,0.027452,0.80007,629.091,4.85937e+08
monitor,106,hsolar,100,0.0001,0.01,1,0.242,0.0141059,0.2385,0.0278037,0.228333,0.0399277,0.2165,0.050478,0.2054,0.0598624,0.174,0.101422,0.07407,0.431744,0.050815,0.592388,0.027456,0.800187,637.037,4.93329e+08
monitor,107,hsolar,100,0.0001,0.01,1,0.27,0.0157379,0.2385,0.0278037,0.223,0.0389951,0.2125,0.0495453,0.2036,0.0593378,0.1686,0.0982747,0.07379,0.430112,0.050695,0.590989,0.027472,0.800653,645.161,4.84091e+08
monitor,108,hsolar,100,0.0001,0.01,1,0.257,0.0149802,0.2395,0.0279203,0.226333,0.039578,0.2185,0.0509443,0.208,0.0606202,0.1771,0.103229,0.07424,0.432735,0.05049,0.588599,0.02747,0.800595,653.299,4.90215e+08
monitor,109,hsolar,100,0.0001,0.01,1,0.291,0.016962,0.2495,0.029086,0.232333,0.0406272,0.222,0.0517603,0.2076,0.0605036,0.1742,0.101539,0.07445,0.433959,0.050625,0.590173,0.027408,0.798788,661.476,5.03152e+08
monitor,110,hsolar,100,0.0001,0.01,1,0.29,0.0169037,0.275,0.0320588,0.242667,0.0424341,0.228,0.0531592,0.218,0.0635346,0.178,0.103754,0.07343,0.428014,0.050015,0.583061,0.027412,0.798904,669.619,4.96457e+08
monitor,111,hsolar,100,0.0001,0.01,1,0.271,0.0157962,0.2445,0.0285031,0.227333,0.0397529,0.2135,0.0497785,0.2034,0.0592796,0.1752,0.102122,0.07386,0.43052,0.050455,0.588191,0.02739,0.798263,677.774,4.98692e+08
monitor,112,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.2385,0.0278037,0.225,0.0393448,0.21675,0.0505363,0.21,0.0612031,0.1787,0.104162,0.07418,0.432385,0.05046,0.588249,0.027364,0.797505,686.029,4.90823e+08
monitor,113,hsolar,100,0.0001,0.01,1,0.266,0.0155048,0.2445,0.0285031,0.231333,0.0404523,0.217,0.0505945,0.2022,0.0589298,0.174,0.101422,0.07403,0.431511,0.050775,0.591921,0.02737,0.79768,694.28,5.0491e+08
monitor,114,hsolar,100,0.0001,0.01,1,0.269,0.0156796,0.242,0.0282117,0.225667,0.0394614,0.21725,0.0506528,0.2054,0.0598624,0.1735,0.101131,0.07407,0.431744,0.050775,0.591921,0.02735,0.797097,702.366,5.16859e+08
monitor,115,hsolar,100,0.0001,0.01,1,0.27,0.0157379,0.24,0.0279785,0.222333,0.0388785,0.213,0.0496619,0.2002,0.0583469,0.1659,0.0967009,0.07288,0.424808,0.05039,0.587433,0.027376,0.797855,710.673,5.05645e+08
monitor,116,hsolar,100,0.0001,0.01,1,0.265,0.0154465,0.234,0.0272791,0.221333,0.0387037,0.2095,0.0488459,0.203,0.059163,0.1744,0.101655,0.07289,0.424866,0.050265,0.585976,0.027292,0.795407,718.906,5.13584e+08
monitor,117,hsolar,100,0.0001,0.01,1,0.25,0.0145722,0.232,0.0270459,0.219,0.0382956,0.20525,0.047855,0.1928,0.0561903,0.1676,0.0976918,0.0735,0.428422,0.050295,0.586325,0.027242,0.79395,727.213,5.10497e+08
monitor,118,hsolar,100,0.0001,0.01,1,0.263,0.0153299,0.2365,0.0275705,0.220667,0.0385871,0.207,0.048263,0.1972,0.0574726,0.1667,0.0971672,0.07321,0.426731,0.05023,0.585568,0.027318,0.796165,735.574,5.25169e+08
monitor,119,hsolar,100,0.0001,0.01,1,0.246,0.014339,0.225,0.0262299,0.217333,0.0380042,0.204,0.0475635,0.1974,0.0575309,0.1699,0.0990324,0.07331,0.427314,0.05044,0.588016,0.027348,0.797039,743.933,5.2049e+08
monitor,120,hsolar,100,0.0001,0.01,1,0.281,0.0163791,0.243,0.0283283,0.225,0.0393448,0.2105,0.049079,0.2012,0.0586384,0.1718,0.10014,0.07341,0.427897,0.050085,0.583877,0.027332,0.796573,752.349,5.27081e+08
monitor,121,hsolar,100,0.0001,0.01,1,0.262,0.0152716,0.2295,0.0267545,0.219333,0.0383539,0.2075,0.0483796,0.1948,0.0567731,0.1704,0.0993239,0.07363,0.429179,0.050245,0.585743,0.027282,0.795115,760.515,5.15776e+08
monitor,122,hsolar,100,0.0001,0.01,1,0.259,0.0150968,0.222,0.0258802,0.209,0.036547,0.20625,0.0480881,0.2014,0.0586967,0.1748,0.101889,0.07281,0.4244,0.050065,0.583644,0.027234,0.793716,768.927,5.26695e+08
monitor,123,hsolar,100,0.0001,0.01,1,0.25,0.0145722,0.24,0.0279785,0.223667,0.0391117,0.2145,0.0500117,0.2026,0.0590464,0.1724,0.10049,0.07304,0.42574,0.049885,0.581546,0.02728,0.795057,777.38,5.29187e+08
monitor,124,hsolar,100,0.0001,0.01,1,0.268,0.0156214,0.238,0.0277454,0.224667,0.0392865,0.21275,0.0496036,0.2004,0.0584052,0.173,0.100839,0.07229,0.421369,0.049895,0.581662,0.02723,0.7936,785.869,5.25421e+08
monitor,125,hsolar,100,0.0001,0.01,1,0.272,0.0158545,0.242,0.0282117,0.221333,0.0387037,0.2135,0.0497785,0.2048,0.0596876,0.1705,0.0993821,0.07277,0.424166,0.04983,0.580905,0.027214,0.793134,794.306,5.39468e+08
monitor,126,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.226,0.0263465,0.217,0.0379459,0.20375,0.0475052,0.1964,0.0572394,0.17,0.0990907,0.07245,0.422301,0.050015,0.583061,0.027212,0.793075,802.739,5.46256e+08
monitor,127,hsolar,100,0.0001,0.01,1,0.254,0.0148053,0.23,0.0268128,0.210667,0.0368384,0.20025,0.0466892,0.193,0.0562485,0.1634,0.0952436,0.07296,0.425274,0.049835,0.580963,0.027212,0.793075,811.224,5.47518e+08
monitor,128,hsolar,100,0.0001,0.01,1,0.24,0.0139893,0.231,0.0269294,0.210333,0.0367801,0.1995,0.0465143,0.1926,0.056132,0.1682,0.0980415,0.07275,0.42405,0.050005,0.582945,0.027118,0.790336,819.733,5.6629e+08
monitor,129,hsolar,100,0.0001,0.01,1,0.238,0.0138727,0.2165,0.025239,0.21,0.0367218,0.1985,0.0462812,0.192,0.0559571,0.1632,0.0951271,0.07208,0.420145,0.04969,0.579273,0.02709,0.78952,828.233,5.6521e+08
monitor,130,hsolar,100,0.0001,0.01,1,0.287,0.0167288,0.249,0.0290277,0.232667,0.0406855,0.217,0.0505945,0.205,0.0597459,0.1718,0.10014,0.07317,0.426498,0.050005,0.582945,0.027176,0.792026,836.73,5.63265e+08
monitor,131,hsolar,100,0.0001,0.01,1,0.258,0.0150385,0.2345,0.0273374,0.221667,0.0387619,0.2125,0.0495453,0.2006,0.0584635,0.1702,0.0992073,0.07273,0.423933,0.04982,0.580788,0.02711,0.790103,845.278,5.70184e+08
monitor,132,hsolar,100,0.0001,0.01,1,0.25,0.0145722,0.227,0.026463,0.216667,0.0378876,0.20325,0.0473887,0.2012,0.0586384,0.1691,0.0985661,0.07243,0.422185,0.04985,0.581138,0.027118,0.790336,853.79,5.63342e+08
monitor,133,hsolar,100,0.0001,0.01,1,0.271,0.0157962,0.2355,0.027454,0.223667,0.0391117,0.20525,0.047855,0.1988,0.0579389,0.1688,0.0983912,0.07251,0.422651,0.0497,0.579389,0.027058,0.788587,862.41,5.86984e+08
monitor,134,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.232,0.0270459,0.220333,0.0385288,0.20825,0.0485544,0.1984,0.0578223,0.1666,0.0971089,0.07213,0.420436,0.049715,0.579564,0.02709,0.78952,870.79,6.02913e+08
monitor,135,hsolar,100,0.0001,0.01,1,0.262,0.0152716,0.233,0.0271625,0.216333,0.0378293,0.20275,0.0472721,0.1974,0.0575309,0.1655,0.0964677,0.0718,0.418512,0.04934,0.575192,0.027004,0.787013,879.359,5.83366e+08
monitor,136,hsolar,100,0.0001,0.01,1,0.246,0.014339,0.227,0.026463,0.217333,0.0380042,0.2075,0.0483796,0.1996,0.0581721,0.1713,0.0998484,0.07171,0.417988,0.04906,0.571928,0.027014,0.787305,887.989,5.93915e+08
monitor,137,hsolar,100,0.0001,0.01,1,0.242,0.0141059,0.2325,0.0271042,0.216667,0.0378876,0.203,0.0473304,0.1984,0.0578223,0.1707,0.0994987,0.07114,0.414665,0.04894,0.570529,0.027054,0.788471,896.562,6.0457e+08
monitor,138,hsolar,100,0.0001,0.01,1,0.262,0.0152716,0.2325,0.0271042,0.221,0.0386454,0.21025,0.0490208,0.2006,0.0584635,0.172,0.100256,0.07141,0.416239,0.049255,0.574201,0.02694,0.785148,905.226,6.32662e+08
monitor,139,hsolar,100,0.0001,0.01,1,0.273,0.0159128,0.2405,0.0280368,0.223,0.0389951,0.2085,0.0486127,0.1984,0.0578223,0.1657,0.0965843,0.07058,0.411401,0.04887,0.569713,0.026918,0.784507,913.631,6.36686e+08
monitor,140,hsolar,100,0.0001,0.01,1,0.252,0.0146887,0.224,0.0261133,0.204333,0.0357309,0.191,0.0445325,0.1846,0.0538004,0.163,0.0950105,0.07176,0.418279,0.048995,0.57117,0.02685,0.782525,922.022,6.2854e+08
monitor,141,hsolar,100,0.0001,0.01,1,0.238,0.0138727,0.2205,0.0257053,0.206,0.0360224,0.2,0.0466309,0.192,0.0559571,0.1662,0.0968757,0.07128,0.415481,0.04896,0.570762,0.026938,0.78509,930.615,6.45545e+08
monitor,142,hsolar,100,0.0001,0.01,1,0.26,0.015155,0.2325,0.0271042,0.217333,0.0380042,0.20375,0.0475052,0.1936,0.0564234,0.1687,0.0983329,0.07144,0.416414,0.04912,0.572628,0.026896,0.783866,939.326,6.53645e+08
monitor,143,hsolar,100,0.0001,0.01,1,0.255,0.0148636,0.229,0.0266962,0.215333,0.0376545,0.20275,0.0472721,0.192,0.0559571,0.1655,0.0964677,0.07086,0.413033,0.048695,0.567673,0.026814,0.781476,947.991,6.59996e+08
monitor,144,hsolar,100,0.0001,0.01,1,0.23,0.0134064,0.214,0.0249475,0.204,0.0356727,0.198,0.0461646,0.19,0.0553742,0.1622,0.0945442,0.07082,0.4128,0.04875,0.568314,0.026806,0.781243,956.597,6.87712e+08
monitor,145,hsolar,100,0.0001,0.01,1,0.257,0.0149802,0.235,0.0273957,0.221667,0.0387619,0.205,0.0477967,0.191,0.0556657,0.1639,0.0955351,0.07028,0.409653,0.048515,0.565575,0.026794,0.780893,965.252,6.88646e+08
monitor,146,hsolar,100,0.0001,0.01,1,0.235,0.0136978,0.214,0.0249475,0.202,0.0353229,0.1905,0.0444159,0.1844,0.0537421,0.1599,0.0932035,0.0697,0.406272,0.04842,0.564467,0.026718,0.778678,973.914,7.1598e+08
monitor,147,hsolar,100,0.0001,0.01,1,0.23,0.0134064,0.214,0.0249475,0.206,0.0360224,0.193,0.0449988,0.188,0.0547913,0.159,0.0926789,0.06986,0.407204,0.048465,0.564992,0.026764,0.780019,982.555,6.98168e+08
monitor,148,hsolar,100,0.0001,0.01,1,0.26,0.015155,0.2285,0.0266379,0.214667,0.0375379,0.2015,0.0469806,0.192,0.0559571,0.1656,0.096526,0.07003,0.408195,0.04878,0.568664,0.026736,0.779203,991.214,6.91559e+08
monitor,149,hsolar,100,0.0001,0.01,1,0.236,0.0137561,0.219,0.0255304,0.204333,0.0357309,0.19325,0.0450571,0.1868,0.0544416,0.1597,0.093087,0.06983,0.40703,0.04816,0.561436,0.026594,0.775064,999.85,6.95111e+08
monitor,150,hsolar,100,0.0001,0.01,1,0.271,0.0157962,0.2445,0.0285031,0.219333,0.0383539,0.20725,0.0483213,0.1924,0.0560737,0.167,0.097342,0.07032,0.409886,0.048615,0.56674,0.02654,0.77349,1008.25,7.71742e+08
monitor,151,hsolar,100,0.0001,0.01,1,0.234,0.0136395,0.2205,0.0257053,0.204333,0.0357309,0.19275,0.0449405,0.1872,0.0545582,0.1596,0.0930287,0.06961,0.405747,0.048265,0.56266,0.026626,0.775997,1016.94,7.45949e+08
monitor,152,hsolar,100,0.0001,0.01,1,0.235,0.0136978,0.2165,0.025239,0.200333,0.0350315,0.192,0.0447657,0.1872,0.0545582,0.161,0.0938447,0.06962,0.405806,0.048545,0.565924,0.026566,0.774248,1025.56,7.59679e+08
monitor,153,hsolar,100,0.0001,0.01,1,0.253,0.014747,0.234,0.0272791,0.222333,0.0388785,0.21125,0.0492539,0.1998,0.0582304,0.1692,0.0986244,0.06972,0.406388,0.04786,0.557939,0.026594,0.775064,1033.97,7.83476e+08
monitor,154,hsolar,100,0.0001,0.01,1,0.26,0.015155,0.242,0.0282117,0.222,0.0388202,0.20775,0.0484379,0.198,0.0577058,0.1635,0.0953019,0.06886,0.401376,0.04786,0.557939,0.026444,0.770692,1042.6,7.88304e+08
monitor,155,hsolar,100,0.0001,0.01,1,0.215,0.0125321,0.1935,0.0225577,0.188333,0.0329331,0.186,0.0433668,0.1828,0.0532758,0.1579,0.0920378,0.06867,0.400268,0.04768,0.555841,0.026442,0.770634,1051.23,8.1994e+08
monitor,156,hsolar,100,0.0001,0.01,1,0.246,0.014339,0.225,0.0262299,0.211,0.0368967,0.20225,0.0471555,0.1904,0.0554908,0.1605,0.0935533,0.06813,0.397121,0.047755,0.556715,0.026382,0.768886,1059.61,8.83788e+08
monitor,157,hsolar,100,0.0001,0.01,1,0.23,0.0134064,0.219,0.0255304,0.199333,0.0348566,0.18925,0.0441245,0.1844,0.0537421,0.1558,0.0908137,0.06804,0.396596,0.04765,0.555491,0.026408,0.769643,1068.23,8.50608e+08
monitor,158,hsolar,100,0.0001,0.01,1,0.256,0.0149219,0.2245,0.0261716,0.213,0.0372464,0.20025,0.0466892,0.1888,0.0550245,0.1582,0.0922126,0.06952,0.405223,0.04777,0.55689,0.026458,0.7711,1076.77,8.71421e+08
monitor,159,hsolar,100,0.0001,0.01,1,0.23,0.0134064,0.217,0.0252973,0.2,0.0349732,0.18675,0.0435416,0.1812,0.0528095,0.1559,0.090872,0.06805,0.396654,0.047155,0.54972,0.02648,0.771742,1085.39,8.61302e+08
monitor,160,hsolar,100,0.0001,0.01,1,0.21,0.0122406,0.2005,0.0233737,0.194333,0.0339823,0.188,0.0438331,0.1828,0.0532758,0.1551,0.0904057,0.06802,0.396479,0.04739,0.55246,0.02637,0.768536,1093.95,8.98864e+08
monitor,161,hsolar,100,0.0001,0.01,1,0.252,0.0146887,0.224,0.0261133,0.206333,0.0360807,0.19525,0.0455234,0.1846,0.0538004,0.1584,0.0923292,0.06834,0.398345,0.0476,0.554908,0.026366,0.768419,1102.49,9.81894e+08
monitor,162,hsolar,100,0.0001,0.01,1,0.236,0.0137561,0.2155,0.0251224,0.200667,0.0350898,0.189,0.0440662,0.1786,0.0520518,0.1522,0.0887153,0.06719,0.391641,0.04722,0.550478,0.026312,0.766845,1110.82,9.76718e+08
monitor,163,hsolar,100,0.0001,0.01,1,0.219,0.0127652,0.2065,0.0240732,0.193667,0.0338657,0.18825,0.0438913,0.1794,0.0522849,0.1527,0.0890068,0.06749,0.39339,0.047055,0.548554,0.026336,0.767545,1119.32,1.0357e+09
monitor,164,hsolar,100,0.0001,0.01,1,0.23,0.0134064,0.2145,0.0250058,0.204,0.0356727,0.195,0.0454651,0.1842,0.0536838,0.1524,0.0888319,0.06733,0.392457,0.04689,0.546631,0.026228,0.764397,1127.77,1.0932e+09
monitor,165,hsolar,100,0.0001,0.01,1,0.235,0.0136978,0.217,0.0252973,0.195333,0.0341571,0.18675,0.0435416,0.1794,0.0522849,0.1507,0.087841,0.06681,0.389426,0.0466,0.54325,0.026112,0.761017,1136.18,1.10054e+09
monitor,166,hsolar,100,0.0001,0.01,1,0.237,0.0138144,0.211,0.0245978,0.191333,0.0334577,0.1845,0.043017,0.1766,0.0514689,0.15,0.087433,0.06749,0.39339,0.046605,0.543308,0.026138,0.761774,1144.38,1.12925e+09
monitor,167,hsolar,100,0.0001,0.01,1,0.215,0.0125321,0.203,0.0236652,0.189333,0.033108,0.18825,0.0438913,0.1832,0.0533924,0.1544,0.0899977,0.06777,0.395022,0.04695,0.54733,0.026106,0.760842,1152.58,1.20537e+09
monitor,168,hsolar,100,0.0001,0.01,1,0.199,0.0115994,0.1965,0.0229074,0.189667,0.0331662,0.17875,0.0416764,0.1714,0.0499534,0.1519,0.0885405,0.06677,0.389193,0.046695,0.544358,0.026194,0.763406,1160.92,1.29409e+09
monitor,169,hsolar,100,0.0001,0.01,1,0.24,0.0139893,0.2175,0.0253556,0.205,0.0358475,0.19325,0.0450571,0.1814,0.0528678,0.1529,0.0891233,0.06599,0.384647,0.04627,0.539403,0.025956,0.75647,1169.21,1.23089e+09
monitor,170,hsolar,100,0.0001,0.01,1,0.223,0.0129984,0.2025,0.0236069,0.198667,0.03474,0.1875,0.0437165,0.1788,0.05211,0.1494,0.0870832,0.06569,0.382898,0.046385,0.540744,0.025912,0.755188,1177.5,1.42659e+09
monitor,171,hsolar,100,0.0001,0.01,1,0.219,0.0127652,0.2005,0.0233737,0.188333,0.0329331,0.182,0.0424341,0.1734,0.0505363,0.1457,0.0849266,0.06563,0.382548,0.046065,0.537013,0.025724,0.749709,1185.71,1.44612e+09
monitor,172,hsolar,100,0.0001,0.01,1,0.216,0.0125903,0.19,0.0221497,0.183,0.0320005,0.174,0.0405689,0.1656,0.048263,0.1451,0.0845768,0.06583,0.383714,0.04574,0.533225,0.02568,0.748426,1193.67,1.49308e+09
monitor,173,hsolar,100,0.0001,0.01,1,0.219,0.0127652,0.1975,0.023024,0.183667,0.032117,0.1725,0.0402192,0.1692,0.0493122,0.1439,0.0838774,0.06575,0.383248,0.045795,0.533866,0.02565,0.747552,1201.78,1.60786e+09
monitor,174,hsolar,100,0.0001,0.01,1,0.214,0.0124738,0.1995,0.0232572,0.19,0.0332245,0.17425,0.0406272,0.1658,0.0483213,0.1431,0.0834111,0.06408,0.373514,0.04524,0.527396,0.025586,0.745687,1209.83,1.70496e+09
monitor,175,hsolar,100,0.0001,0.01,1,0.202,0.0117743,0.182,0.0212171,0.172333,0.0301352,0.16775,0.0391117,0.1632,0.0475635,0.1406,0.0819538,0.06386,0.372231,0.04464,0.520401,0.025498,0.743122,1217.79,1.87077e+09
monitor,176,hsolar,100,0.0001,0.01,1,0.199,0.0115994,0.1845,0.0215085,0.171333,0.0299604,0.16275,0.0379459,0.1576,0.0459315,0.1398,0.0814875,0.06343,0.369725,0.04441,0.51772,0.025514,0.743588,1225.59,1.95595e+09
monitor,177,hsolar,100,0.0001,0.01,1,0.194,0.011308,0.185,0.0215668,0.175667,0.0307181,0.16325,0.0380625,0.1572,0.0458149,0.1368,0.0797389,0.06287,0.366461,0.04412,0.514339,0.025418,0.74079,1233.27,2.05558e+09
monitor,178,hsolar,100,0.0001,0.01,1,0.192,0.0111914,0.181,0.0211005,0.169667,0.0296689,0.16525,0.0385288,0.1584,0.0461646,0.1331,0.0775822,0.0619,0.360807,0.04443,0.517953,0.025352,0.738867,1240.98,2.39687e+09
monitor,179,hsolar,100,0.0001,0.01,1,0.213,0.0124155,0.1885,0.0219748,0.178667,0.0312427,0.175,0.0408021,0.165,0.0480881,0.138,0.0804383,0.06206,0.361739,0.04395,0.512357,0.025166,0.733446,1248.46,2.42082e+09
monitor,180,hsolar,100,0.0001,0.01,1,0.193,0.0112497,0.175,0.020401,0.162333,0.0283866,0.159,0.0370716,0.1548,0.0451154,0.1344,0.0783399,0.06132,0.357426,0.04343,0.506295,0.025052,0.730124,1256,2.81755e+09
monitor,181,hsolar,100,0.0001,0.01,1,0.18,0.010492,0.181,0.0211005,0.169,0.0295523,0.16175,0.0377128,0.155,0.0451737,0.1312,0.0764747,0.06134,0.357543,0.04339,0.505829,0.02497,0.727734,1263.17,3.41125e+09
monitor,182,hsolar,100,0.0001,0.01,1,0.188,0.0109583,0.1715,0.019993,0.166667,0.0291443,0.15475,0.0360807,0.1476,0.043017,0.1297,0.0756004,0.06026,0.351247,0.042995,0.501224,0.024862,0.724586,1270.26,4.07036e+09
monitor,183,hsolar,100,0.0001,0.01,1,0.183,0.0106668,0.1785,0.020809,0.165667,0.0289695,0.157,0.0366053,0.151,0.0440079,0.1286,0.0749592,0.05992,0.349266,0.042865,0.499709,0.02478,0.722196,1277.36,4.99393e+09
monitor,184,hsolar,100,0.0001,0.01,1,0.158,0.00920961,0.1525,0.017778,0.147667,0.0258219,0.1465,0.0341571,0.1404,0.0409186,0.1231,0.0717533,0.05927,0.345477,0.04218,0.491723,0.024562,0.715843,1284.17,6.49217e+09
monitor,185,hsolar,100,0.0001,0.01,1,0.181,0.0105502,0.162,0.0188855,0.15,0.0262299,0.141,0.0328748,0.1336,0.0389368,0.1189,0.0693052,0.05827,0.339648,0.041875,0.488167,0.024424,0.711821,1290.82,8.56806e+09
monitor,186,hsolar,100,0.0001,0.01,1,0.173,0.0100839,0.1595,0.0185941,0.150333,0.0262882,0.14575,0.0339823,0.1438,0.0419095,0.1228,0.0715785,0.05839,0.340347,0.04123,0.480648,0.0243,0.708207,1297.11,1.27864e+10
monitor,187,hsolar,100,0.0001,0.01,1,0.148,0.00862672,0.1445,0.0168454,0.134333,0.0234903,0.132,0.0307764,0.1282,0.037363,0.113,0.0658662,0.05656,0.329681,0.040395,0.470914,0.023856,0.695267,1303.41,2.6575e+10
monitor,188,hsolar,100,0.0001,0.01,1,0.167,0.0097342,0.149,0.01737,0.139667,0.0244229,0.132,0.0307764,0.128,0.0373047,0.1053,0.0613779,0.05394,0.314409,0.039405,0.459373,0.023428,0.682793,1308.99,7.66641e+10
monitor,189,hsolar,100,0.0001,0.01,1,0.133,0.00775239,0.1305,0.0152133,0.122667,0.0214502,0.1165,0.0271625,0.1118,0.0325834,0.0971,0.0565983,0.05052,0.294474,0.0377,0.439496,0.022614,0.65907,1314.2,7.80217e+11
monitor,190,hsolar,100,0.0001,0.01,1,0.101,0.00588715,0.0945,0.0110166,0.0933333,0.0163208,0.0915,0.0213336,0.0886,0.0258219,0.0823,0.0479716,0.04625,0.269585,0.03471,0.40464,0.021268,0.619841,1319.61,1.92631e+18


==> Plots/exhsolar_ml1m_hsolar_0.0001_100_0.01_100_1.txt <==
monitor,0,hsolar,100,0.0001,0.01,100,0.005,0.000291443,0.0055,0.000641175,0.006,0.0010492,0.00625,0.00145722,0.0058,0.00169037,0.0053,0.0030893,0.00523,0.030485,0.0051,0.0594544,0.005212,0.1519,12.7027,1.02615e+09
monitor,1,hsolar,100,0.0001,0.01,100,0.063,0.00367218,0.0615,0.0071695,0.0583333,0.0102005,0.05675,0.0132315,0.0554,0.016146,0.0532,0.0310096,0.03432,0.200047,0.027295,0.318198,0.019062,0.555549,15.481,9.68655e+08
monitor,2,hsolar,100,0.0001,0.01,100,0.078,0.00454651,0.0845,0.00985078,0.0806667,0.0141059,0.07725,0.0180112,0.0778,0.0226743,0.0728,0.0424341,0.04109,0.239508,0.03115,0.363138,0.020376,0.593845,18.3302,9.67421e+08
monitor,3,hsolar,100,0.0001,0.01,100,0.095,0.00553742,0.086,0.0100256,0.0863333,0.0150968,0.0825,0.0192353,0.0792,0.0230823,0.0731,0.042609,0.04079,0.237759,0.03113,0.362905,0.02044,0.59571,21.2085,9.63364e+08
monitor,4,hsolar,100,0.0001,0.01,100,0.099,0.00577058,0.094,0.0109583,0.0833333,0.0145722,0.083,0.0193518,0.081,0.0236069,0.0746,0.0434833,0.04074,0.237468,0.031235,0.364129,0.0205,0.597459,24.1212,9.45431e+08
monitor,5,hsolar,100,0.0001,0.01,100,0.096,0.00559571,0.0895,0.0104337,0.0853333,0.0149219,0.0835,0.0194684,0.0826,0.0240732,0.076,0.0442994,0.04198,0.244696,0.031905,0.37194,0.020668,0.602355,27.0817,9.38833e+08
monitor,6,hsolar,100,0.0001,0.01,100,0.104,0.00606202,0.101,0.0117743,0.097,0.016962,0.09175,0.0213919,0.089,0.0259384,0.08,0.0466309,0.04064,0.236885,0.031465,0.36681,0.020706,0.603462,30.075,9.26603e+08
monitor,7,hsolar,100,0.0001,0.01,100,0.099,0.00577058,0.098,0.0114246,0.0946667,0.016554,0.09575,0.0223246,0.0924,0.0269294,0.0788,0.0459315,0.04197,0.244637,0.03174,0.370016,0.020746,0.604628,33.0791,9.16943e+08
monitor,8,hsolar,100,0.0001,0.01,100,0.08,0.00466309,0.079,0.00920961,0.0793333,0.0138727,0.07875,0.0183609,0.0782,0.0227909,0.0737,0.0429587,0.04201,0.244871,0.032175,0.375087,0.020896,0.609,36.1203,9.03221e+08
monitor,9,hsolar,100,0.0001,0.01,100,0.131,0.00763581,0.119,0.0138727,0.109667,0.019177,0.1025,0.0238983,0.0974,0.0283866,0.0819,0.0477384,0.04225,0.24627,0.032455,0.378352,0.021058,0.613721,39.1646,8.78211e+08
monitor,10,hsolar,100,0.0001,0.01,100,0.121,0.00705293,0.1055,0.0122989,0.098,0.0171369,0.09675,0.0225577,0.095,0.0276871,0.0851,0.0496036,0.04425,0.257927,0.03298,0.384472,0.021256,0.619492,42.2377,8.57467e+08
monitor,11,hsolar,100,0.0001,0.01,100,0.134,0.00781068,0.1245,0.0145139,0.115667,0.0202262,0.10325,0.0240732,0.1026,0.0299021,0.0912,0.0531592,0.04523,0.26364,0.033675,0.392574,0.021442,0.624913,45.329,8.49598e+08
monitor,12,hsolar,100,0.0001,0.01,100,0.122,0.00711121,0.1095,0.0127652,0.11,0.0192353,0.10325,0.0240732,0.0978,0.0285031,0.0876,0.0510609,0.04612,0.268827,0.034625,0.403649,0.021768,0.634414,48.4357,8.38625e+08
monitor,13,hsolar,100,0.0001,0.01,100,0.135,0.00786897,0.118,0.0137561,0.114,0.0199347,0.11225,0.0261716,0.1082,0.0315342,0.0937,0.0546165,0.04708,0.274423,0.035405,0.412742,0.022122,0.644731,51.5531,8.16586e+08
monitor,14,hsolar,100,0.0001,0.01,100,0.138,0.00804383,0.1225,0.0142807,0.111,0.0194101,0.10875,0.0253556,0.1032,0.0300769,0.0901,0.0525181,0.04852,0.282817,0.0362,0.42201,0.022386,0.652425,54.702,8.15982e+08
monitor,15,hsolar,100,0.0001,0.01,100,0.127,0.00740266,0.119,0.0138727,0.112667,0.0197016,0.106,0.0247144,0.1034,0.0301352,0.095,0.0553742,0.04915,0.286489,0.03675,0.428422,0.02264,0.659827,57.8584,7.94466e+08
monitor,16,hsolar,100,0.0001,0.01,100,0.123,0.0071695,0.1175,0.0136978,0.112,0.019585,0.106,0.0247144,0.1048,0.0305433,0.097,0.05654,0.05032,0.293308,0.03762,0.438564,0.022948,0.668804,61.0647,7.83442e+08
monitor,17,hsolar,100,0.0001,0.01,100,0.131,0.00763581,0.131,0.0152716,0.127667,0.0223246,0.125,0.0291443,0.1174,0.0342154,0.1035,0.0603287,0.05153,0.300361,0.03813,0.444509,0.023252,0.677664,64.2858,7.68724e+08
monitor,18,hsolar,100,0.0001,0.01,100,0.149,0.00868501,0.1365,0.0159128,0.129,0.0225577,0.1285,0.0299604,0.1204,0.0350898,0.1073,0.0625437,0.05258,0.306482,0.03877,0.45197,0.023436,0.683026,67.4778,7.6577e+08
monitor,19,hsolar,100,0.0001,0.01,100,0.133,0.00775239,0.1295,0.0150968,0.124,0.0216834,0.119,0.0277454,0.1172,0.0341571,0.1072,0.0624854,0.05386,0.313943,0.039245,0.457508,0.023708,0.690954,70.7201,7.53063e+08
monitor,20,hsolar,100,0.0001,0.01,100,0.118,0.00687806,0.127,0.0148053,0.131,0.0229074,0.127,0.0296106,0.1244,0.0362555,0.1109,0.0646421,0.0537,0.31301,0.03944,0.459781,0.023872,0.695733,73.9807,7.37478e+08
monitor,21,hsolar,100,0.0001,0.01,100,0.14,0.00816041,0.145,0.0169037,0.144333,0.025239,0.139,0.0324085,0.1344,0.03917,0.1129,0.0658079,0.05508,0.321054,0.040175,0.468349,0.024138,0.703486,77.2459,7.30348e+08
monitor,22,hsolar,100,0.0001,0.01,100,0.16,0.00932618,0.1495,0.0174283,0.137333,0.0240149,0.1345,0.0313593,0.1298,0.0378293,0.11,0.0641175,0.05535,0.322628,0.04056,0.472837,0.024206,0.705467,80.5194,7.24747e+08
monitor,23,hsolar,100,0.0001,0.01,100,0.154,0.00897645,0.1425,0.0166123,0.132667,0.0231989,0.12525,0.0292026,0.123,0.0358475,0.1125,0.0655747,0.05615,0.327291,0.04104,0.478433,0.02434,0.709373,83.8265,7.22014e+08
monitor,24,hsolar,100,0.0001,0.01,100,0.162,0.00944276,0.1425,0.0166123,0.135333,0.0236652,0.13425,0.031301,0.1308,0.0381208,0.1159,0.0675565,0.05692,0.331779,0.04146,0.483329,0.024506,0.714211,87.1319,7.07139e+08
monitor,25,hsolar,100,0.0001,0.01,100,0.167,0.0097342,0.1455,0.016962,0.142,0.024831,0.133,0.0310096,0.1304,0.0380042,0.1163,0.0677897,0.05743,0.334752,0.04193,0.488809,0.024754,0.721439,90.4636,7.05534e+08
monitor,26,hsolar,100,0.0001,0.01,100,0.136,0.00792726,0.143,0.0166706,0.136333,0.0238401,0.13375,0.0311844,0.1286,0.0374796,0.1152,0.0671485,0.05867,0.341979,0.04235,0.493705,0.024908,0.725927,93.7979,6.95506e+08
monitor,27,hsolar,100,0.0001,0.01,100,0.166,0.00967592,0.1475,0.0171952,0.141,0.0246561,0.13825,0.0322336,0.1334,0.0388785,0.1184,0.0690138,0.05853,0.341163,0.04261,0.496736,0.0249,0.725694,97.1595,6.99544e+08
monitor,28,hsolar,100,0.0001,0.01,100,0.173,0.0100839,0.167,0.0194684,0.158,0.0276288,0.15175,0.0353812,0.147,0.0428422,0.1247,0.0726859,0.05953,0.346992,0.042985,0.501107,0.025032,0.729541,100.537,6.81784e+08
monitor,29,hsolar,100,0.0001,0.01,100,0.161,0.00938447,0.167,0.0194684,0.152333,0.0266379,0.14475,0.0337491,0.1384,0.0403357,0.1221,0.0711704,0.06048,0.35253,0.043295,0.504721,0.025164,0.733388,103.914,6.85824e+08
monitor,30,hsolar,100,0.0001,0.01,100,0.165,0.00961763,0.16,0.0186524,0.153333,0.0268128,0.14575,0.0339823,0.1446,0.0421427,0.1252,0.0729774,0.06034,0.351714,0.04344,0.506412,0.02515,0.73298,107.333,6.76863e+08
monitor,31,hsolar,100,0.0001,0.01,100,0.16,0.00932618,0.1525,0.017778,0.144,0.0251807,0.138,0.0321753,0.1328,0.0387037,0.1179,0.0687223,0.06043,0.352238,0.04364,0.508743,0.025326,0.738109,110.747,6.72401e+08
monitor,32,hsolar,100,0.0001,0.01,100,0.181,0.0105502,0.156,0.0181861,0.148,0.0258802,0.1405,0.0327582,0.1372,0.039986,0.1227,0.0715202,0.061,0.355561,0.043955,0.512415,0.025392,0.740033,114.166,6.68692e+08
monitor,33,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.1665,0.0194101,0.158667,0.0277454,0.1525,0.0355561,0.1476,0.043017,0.1287,0.0750175,0.06167,0.359466,0.044,0.51294,0.02549,0.742889,117.538,6.66204e+08
monitor,34,hsolar,100,0.0001,0.01,100,0.165,0.00961763,0.151,0.0176032,0.150333,0.0262882,0.14075,0.0328165,0.134,0.0390534,0.1219,0.0710539,0.06117,0.356552,0.044115,0.514281,0.025518,0.743705,120.985,6.55101e+08
monitor,35,hsolar,100,0.0001,0.01,100,0.161,0.00938447,0.159,0.0185358,0.162333,0.0283866,0.15175,0.0353812,0.1442,0.0420261,0.1235,0.0719865,0.06189,0.360748,0.044175,0.51498,0.02565,0.747552,124.474,6.55613e+08
monitor,36,hsolar,100,0.0001,0.01,100,0.148,0.00862672,0.1495,0.0174283,0.143,0.0250058,0.14325,0.0333994,0.1378,0.0401609,0.1255,0.0731522,0.06253,0.364479,0.044755,0.521742,0.025626,0.746852,127.939,6.5762e+08
monitor,37,hsolar,100,0.0001,0.01,100,0.184,0.0107251,0.173,0.0201679,0.165667,0.0289695,0.15675,0.036547,0.1532,0.0446491,0.1329,0.0774656,0.06248,0.364187,0.04506,0.525297,0.025752,0.750525,131.469,6.48559e+08
monitor,38,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.181,0.0211005,0.173667,0.0303684,0.16575,0.0386454,0.1578,0.0459897,0.135,0.0786897,0.06313,0.367976,0.045235,0.527337,0.025832,0.752856,134.996,6.42179e+08
monitor,39,hsolar,100,0.0001,0.01,100,0.189,0.0110166,0.1695,0.0197599,0.16,0.0279785,0.15425,0.0359641,0.1466,0.0427256,0.1333,0.0776988,0.06336,0.369317,0.045415,0.529436,0.025942,0.756062,138.525,6.40497e+08
monitor,40,hsolar,100,0.0001,0.01,100,0.162,0.00944276,0.162,0.0188855,0.155333,0.0271625,0.151,0.0352063,0.1486,0.0433085,0.1289,0.0751341,0.06333,0.369142,0.045175,0.526638,0.025948,0.756237,142.075,6.39159e+08
monitor,41,hsolar,100,0.0001,0.01,100,0.172,0.0100256,0.168,0.019585,0.161333,0.0282117,0.159,0.0370716,0.1536,0.0447657,0.1336,0.0778736,0.06423,0.374388,0.04542,0.529494,0.02608,0.760084,145.625,6.49965e+08
monitor,42,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.173,0.0201679,0.162333,0.0283866,0.158,0.0368384,0.1528,0.0445325,0.1343,0.0782817,0.06431,0.374854,0.046065,0.537013,0.026044,0.759035,149.202,6.22102e+08
monitor,43,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.1885,0.0219748,0.169333,0.0296106,0.159,0.0370716,0.1564,0.0455817,0.139,0.0810212,0.06432,0.374913,0.04589,0.534973,0.026158,0.762357,152.768,6.27364e+08
monitor,44,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.1785,0.020809,0.169333,0.0296106,0.1585,0.036955,0.151,0.0440079,0.1318,0.0768244,0.06494,0.378526,0.04628,0.53952,0.026138,0.761774,156.268,6.3325e+08
monitor,45,hsolar,100,0.0001,0.01,100,0.165,0.00961763,0.1625,0.0189438,0.16,0.0279785,0.15175,0.0353812,0.147,0.0428422,0.1306,0.076125,0.06467,0.376953,0.04626,0.539287,0.026218,0.764106,159.888,6.34922e+08
monitor,46,hsolar,100,0.0001,0.01,100,0.158,0.00920961,0.165,0.0192353,0.158,0.0276288,0.14925,0.0347983,0.146,0.0425507,0.1334,0.0777571,0.06488,0.378177,0.04627,0.539403,0.026272,0.76568,163.497,6.21329e+08
monitor,47,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.1795,0.0209256,0.168667,0.0294941,0.157,0.0366053,0.1532,0.0446491,0.1424,0.083003,0.06505,0.379168,0.046735,0.544824,0.026386,0.769002,167.115,6.20701e+08
monitor,48,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.177,0.0206342,0.174667,0.0305433,0.16575,0.0386454,0.164,0.0477967,0.1413,0.0823619,0.06537,0.381033,0.046535,0.542492,0.026316,0.766962,170.768,6.13213e+08
monitor,49,hsolar,100,0.0001,0.01,100,0.177,0.0103171,0.1715,0.019993,0.162333,0.0283866,0.1575,0.0367218,0.1516,0.0441828,0.1344,0.0783399,0.06517,0.379867,0.046585,0.543075,0.026324,0.767195,174.327,6.16001e+08
monitor,50,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.183,0.0213336,0.172333,0.0301352,0.1615,0.0376545,0.156,0.0454651,0.1386,0.0807881,0.06515,0.379751,0.04656,0.542784,0.026322,0.767137,177.982,6.10102e+08
monitor,51,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.184,0.0214502,0.173,0.0302518,0.165,0.0384705,0.1602,0.0466892,0.1401,0.0816624,0.06596,0.384472,0.04662,0.543483,0.026354,0.768069,181.675,6.14738e+08
monitor,52,hsolar,100,0.0001,0.01,100,0.183,0.0106668,0.1725,0.0201096,0.169,0.0295523,0.1675,0.0390534,0.1592,0.0463978,0.1365,0.079564,0.06579,0.383481,0.046665,0.544008,0.026416,0.769876,185.383,6.09237e+08
monitor,53,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.1845,0.0215085,0.173333,0.0303101,0.166,0.0387037,0.159,0.0463395,0.1396,0.0813709,0.06587,0.383947,0.046845,0.546106,0.026452,0.770926,189.073,6.11759e+08
monitor,54,hsolar,100,0.0001,0.01,100,0.192,0.0111914,0.1765,0.0205759,0.174333,0.030485,0.165,0.0384705,0.158,0.046048,0.1367,0.0796806,0.0659,0.384122,0.046865,0.546339,0.026526,0.773082,192.801,6.13393e+08
monitor,55,hsolar,100,0.0001,0.01,100,0.17,0.00990907,0.158,0.0184192,0.156333,0.0273374,0.15375,0.0358475,0.1488,0.0433668,0.137,0.0798554,0.06603,0.38488,0.047,0.547913,0.026544,0.773607,196.576,6.02185e+08
monitor,56,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1835,0.0213919,0.176,0.0307764,0.16475,0.0384122,0.1598,0.0465726,0.1387,0.0808464,0.06665,0.388494,0.047165,0.549837,0.026512,0.772674,200.342,6.00236e+08
monitor,57,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.189,0.0220331,0.174,0.0304267,0.1635,0.0381208,0.1618,0.0471555,0.1424,0.083003,0.06694,0.390184,0.0471,0.549079,0.026592,0.775006,204.089,5.97532e+08
monitor,58,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.182,0.0212171,0.173667,0.0303684,0.16875,0.0393448,0.164,0.0477967,0.1401,0.0816624,0.06674,0.389018,0.047215,0.55042,0.026616,0.775705,207.849,6.01314e+08
monitor,59,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.2005,0.0233737,0.187667,0.0328165,0.17825,0.0415598,0.1688,0.0491956,0.143,0.0833528,0.06679,0.38931,0.047145,0.549604,0.026638,0.776346,211.655,5.99478e+08
monitor,60,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.172,0.0200513,0.164,0.028678,0.15725,0.0366636,0.1524,0.0444159,0.1353,0.0788645,0.06699,0.390476,0.04744,0.553043,0.026712,0.778503,215.436,5.93847e+08
monitor,61,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.19,0.0221497,0.182333,0.0318839,0.174,0.0405689,0.1626,0.0473887,0.1412,0.0823036,0.06723,0.391875,0.047565,0.5545,0.026742,0.779377,219.146,5.95095e+08
monitor,62,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.1915,0.0223246,0.178333,0.0311844,0.17025,0.0396946,0.1622,0.0472721,0.1396,0.0813709,0.06693,0.390126,0.04765,0.555491,0.026702,0.778212,222.967,6.03058e+08
monitor,63,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.1765,0.0205759,0.165,0.0288529,0.1605,0.0374213,0.1586,0.0462229,0.1377,0.0802635,0.06682,0.389485,0.047595,0.55485,0.026604,0.775356,226.847,5.83785e+08
monitor,64,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.19,0.0221497,0.184667,0.0322919,0.1725,0.0402192,0.1648,0.0480298,0.1416,0.0825367,0.06807,0.396771,0.047865,0.557997,0.026758,0.779844,230.738,5.88916e+08
monitor,65,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.182,0.0212171,0.172,0.0300769,0.16625,0.0387619,0.1602,0.0466892,0.1405,0.0818955,0.06733,0.392457,0.04778,0.557006,0.026692,0.77792,234.594,5.8541e+08
monitor,66,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.19,0.0221497,0.181333,0.031709,0.175,0.0408021,0.1664,0.0484962,0.1464,0.0853346,0.06781,0.395255,0.04766,0.555607,0.026788,0.780718,238.497,5.83373e+08
monitor,67,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.1975,0.023024,0.184333,0.0322336,0.1755,0.0409186,0.1722,0.0501865,0.1486,0.0866169,0.06766,0.394381,0.04791,0.558522,0.02677,0.780194,242.378,5.8697e+08
monitor,68,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.1825,0.0212754,0.175667,0.0307181,0.1685,0.0392865,0.1616,0.0470972,0.1422,0.0828865,0.06787,0.395605,0.04798,0.559338,0.026782,0.780543,246.31,5.93492e+08
monitor,69,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.1855,0.0216251,0.172667,0.0301935,0.1685,0.0392865,0.1634,0.0476218,0.1454,0.0847517,0.06774,0.394847,0.04793,0.558755,0.026886,0.783574,250.219,5.88697e+08
monitor,70,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.1905,0.022208,0.178333,0.0311844,0.171,0.0398694,0.1636,0.0476801,0.1458,0.0849848,0.06847,0.399102,0.048035,0.559979,0.02685,0.782525,254.206,5.87744e+08
monitor,71,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1935,0.0225577,0.18,0.0314759,0.173,0.0403357,0.1674,0.0487876,0.1466,0.0854512,0.06857,0.399685,0.048185,0.561728,0.026888,0.783633,258.169,5.78485e+08
monitor,72,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.1765,0.0205759,0.170667,0.0298438,0.16825,0.0392283,0.1658,0.0483213,0.1479,0.0862089,0.06821,0.397587,0.048,0.559571,0.026874,0.783225,262.131,5.81929e+08
monitor,73,hsolar,100,0.0001,0.01,100,0.199,0.0115994,0.1905,0.022208,0.180667,0.0315924,0.16775,0.0391117,0.1652,0.0481464,0.1448,0.084402,0.06902,0.402308,0.048305,0.563127,0.02689,0.783691,266.106,5.85033e+08
monitor,74,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.196,0.0228491,0.184333,0.0322336,0.1775,0.0413849,0.1716,0.0500117,0.1475,0.0859758,0.0688,0.401026,0.04834,0.563535,0.026854,0.782642,270.114,5.67676e+08
monitor,75,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.1905,0.022208,0.185333,0.0324085,0.178,0.0415015,0.1716,0.0500117,0.1495,0.0871415,0.06869,0.400385,0.04837,0.563884,0.026922,0.784623,274.131,5.80103e+08
monitor,76,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.186,0.0216834,0.182,0.0318256,0.17575,0.0409769,0.1698,0.0494871,0.1467,0.0855094,0.06926,0.403707,0.04842,0.564467,0.026956,0.785614,278.153,5.73603e+08
monitor,77,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.1915,0.0223246,0.182333,0.0318839,0.17725,0.0413266,0.171,0.0498368,0.1467,0.0855094,0.06922,0.403474,0.04843,0.564584,0.026922,0.784623,282.271,5.75519e+08
monitor,78,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.1895,0.0220914,0.184667,0.0322919,0.1775,0.0413849,0.1694,0.0493705,0.1506,0.0877827,0.06908,0.402658,0.04818,0.561669,0.026928,0.784798,286.376,5.71651e+08
monitor,79,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.1955,0.0227909,0.186667,0.0326416,0.17875,0.0416764,0.1698,0.0494871,0.1462,0.085218,0.06862,0.399977,0.04825,0.562485,0.026902,0.784041,290.417,5.76913e+08
monitor,80,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.1945,0.0226743,0.189333,0.033108,0.1835,0.0427839,0.1752,0.0510609,0.149,0.0868501,0.06887,0.401434,0.048325,0.56336,0.026868,0.78305,294.473,5.70492e+08
monitor,81,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.1875,0.0218582,0.180333,0.0315342,0.17525,0.0408603,0.1694,0.0493705,0.149,0.0868501,0.06857,0.399685,0.04851,0.565516,0.026922,0.784623,298.582,5.64871e+08
monitor,82,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.205,0.0238983,0.19,0.0332245,0.18075,0.0421427,0.1738,0.0506528,0.1507,0.087841,0.06927,0.403765,0.048675,0.56744,0.02701,0.787188,302.726,5.71171e+08
monitor,83,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.183,0.0213336,0.182,0.0318256,0.178,0.0415015,0.171,0.0498368,0.1464,0.0853346,0.06888,0.401492,0.048695,0.567673,0.026952,0.785498,306.827,5.68234e+08
monitor,84,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.182,0.0212171,0.174667,0.0305433,0.16825,0.0392283,0.1594,0.0464561,0.1427,0.0831779,0.06909,0.402716,0.048645,0.56709,0.02705,0.788354,310.94,5.77255e+08
monitor,85,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.184,0.0214502,0.175333,0.0306598,0.1695,0.0395197,0.1668,0.0486127,0.1462,0.085218,0.06916,0.403124,0.048805,0.568955,0.02698,0.786314,315.047,5.66269e+08
monitor,86,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.2005,0.0233737,0.196667,0.0343903,0.18425,0.0429587,0.175,0.0510026,0.1539,0.0897062,0.06906,0.402541,0.04875,0.568314,0.026926,0.78474,319.218,5.74598e+08
monitor,87,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.186,0.0216834,0.178667,0.0312427,0.17675,0.0412101,0.1694,0.0493705,0.1473,0.0858592,0.06978,0.406738,0.04877,0.568547,0.027096,0.789695,323.368,5.71819e+08
monitor,88,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.1915,0.0223246,0.179333,0.0313593,0.1725,0.0402192,0.1684,0.049079,0.1479,0.0862089,0.06902,0.402308,0.04897,0.570879,0.027024,0.787596,327.524,5.6596e+08
monitor,89,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.199,0.0231989,0.191,0.0333994,0.1795,0.0418512,0.172,0.0501282,0.1475,0.0859758,0.06981,0.406913,0.04885,0.56948,0.02711,0.790103,331.698,5.60923e+08
monitor,90,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.201,0.023432,0.183,0.0320005,0.174,0.0405689,0.1684,0.049079,0.1486,0.0866169,0.06922,0.403474,0.04873,0.568081,0.027064,0.788762,335.959,5.7074e+08
monitor,91,hsolar,100,0.0001,0.01,100,0.192,0.0111914,0.1885,0.0219748,0.177,0.0309513,0.17425,0.0406272,0.1696,0.0494288,0.1477,0.0860923,0.0698,0.406855,0.04872,0.567965,0.027064,0.788762,340.157,5.70847e+08
monitor,92,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.1815,0.0211588,0.172667,0.0301935,0.169,0.0394031,0.1628,0.047447,0.1482,0.0863838,0.06925,0.403649,0.0489,0.570063,0.02707,0.788937,344.367,5.62936e+08
monitor,93,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.1835,0.0213919,0.182333,0.0318839,0.179,0.0417347,0.1698,0.0494871,0.1493,0.0870249,0.06978,0.406738,0.04896,0.570762,0.027102,0.789869,348.479,5.6438e+08
monitor,94,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.205,0.0238983,0.188667,0.0329914,0.18,0.0419678,0.174,0.0507111,0.1514,0.088249,0.06961,0.405747,0.04875,0.568314,0.027036,0.787946,352.724,5.57567e+08
monitor,95,hsolar,100,0.0001,0.01,100,0.189,0.0110166,0.195,0.0227326,0.184,0.0321753,0.17575,0.0409769,0.1702,0.0496036,0.1491,0.0869084,0.06933,0.404115,0.049025,0.57152,0.027104,0.789928,356.983,5.53973e+08
monitor,96,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.1915,0.0223246,0.187,0.0326999,0.1815,0.0423176,0.1778,0.0518186,0.1504,0.0876661,0.07002,0.408137,0.04949,0.576941,0.027088,0.789461,361.242,5.58136e+08
monitor,97,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1945,0.0226743,0.184333,0.0322336,0.17825,0.0415598,0.1724,0.0502448,0.1502,0.0875495,0.06961,0.405747,0.049255,0.574201,0.027148,0.79121,365.596,5.56792e+08
monitor,98,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.1945,0.0226743,0.186333,0.0325834,0.178,0.0415015,0.1706,0.0497202,0.1499,0.0873747,0.06998,0.407904,0.049215,0.573735,0.027152,0.791327,369.946,5.52068e+08
monitor,99,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.202,0.0235486,0.188,0.0328748,0.18125,0.0422593,0.1746,0.050886,0.1491,0.0869084,0.06994,0.407671,0.04934,0.575192,0.027156,0.791443,374.113,5.50493e+08
monitor,100,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.1875,0.0218582,0.179,0.031301,0.17025,0.0396946,0.1666,0.0485544,0.1511,0.0880741,0.07027,0.409594,0.049125,0.572686,0.027104,0.789928,388.32,4.13056e+08
monitor,101,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.2005,0.0233737,0.187667,0.0328165,0.17975,0.0419095,0.173,0.0504197,0.1513,0.0881907,0.07057,0.411343,0.04936,0.575426,0.027104,0.789928,392.677,4.42222e+08
monitor,102,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.179,0.0208673,0.179333,0.0313593,0.17275,0.0402775,0.1676,0.0488459,0.1483,0.0864421,0.07086,0.413033,0.049735,0.579797,0.027206,0.7929,396.986,4.41293e+08
monitor,103,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.192,0.0223828,0.178,0.0311261,0.1745,0.0406855,0.1688,0.0491956,0.1506,0.0877827,0.0713,0.415598,0.049795,0.580497,0.027236,0.793775,401.317,4.4287e+08
monitor,104,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.1965,0.0229074,0.188667,0.0329914,0.1785,0.0416181,0.1692,0.0493122,0.1506,0.0877827,0.07191,0.419154,0.050075,0.583761,0.0273,0.79564,405.695,4.41966e+08
monitor,105,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.207,0.0241315,0.198667,0.03474,0.1855,0.0432502,0.177,0.0515855,0.155,0.0903474,0.07238,0.421893,0.050145,0.584577,0.027382,0.79803,410.054,4.60484e+08
monitor,106,hsolar,100,0.0001,0.01,100,0.175,0.0102005,0.1765,0.0205759,0.172667,0.0301935,0.173,0.0403357,0.1694,0.0493705,0.15,0.087433,0.07229,0.421369,0.05035,0.586967,0.027472,0.800653,414.413,4.43957e+08
monitor,107,hsolar,100,0.0001,0.01,100,0.234,0.0136395,0.214,0.0249475,0.198667,0.03474,0.191,0.0445325,0.182,0.0530427,0.1571,0.0915715,0.07258,0.423059,0.050635,0.590289,0.027448,0.799953,418.812,4.52087e+08
monitor,108,hsolar,100,0.0001,0.01,100,0.211,0.0122989,0.1985,0.0231406,0.194333,0.0339823,0.18775,0.0437748,0.1824,0.0531592,0.1616,0.0941945,0.07292,0.425041,0.05054,0.589182,0.02751,0.80176,423.193,4.55273e+08
monitor,109,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.193,0.0224994,0.186667,0.0326416,0.178,0.0415015,0.172,0.0501282,0.1533,0.0893565,0.07264,0.423409,0.050315,0.586559,0.027558,0.803159,427.632,4.65124e+08
monitor,110,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.1825,0.0212754,0.176,0.0307764,0.17475,0.0407438,0.1748,0.0509443,0.1528,0.0890651,0.0726,0.423176,0.050605,0.589939,0.027522,0.80211,431.981,4.65263e+08
monitor,111,hsolar,100,0.0001,0.01,100,0.166,0.00967592,0.1885,0.0219748,0.188,0.0328748,0.1805,0.0420844,0.1772,0.0516437,0.1583,0.0922709,0.07259,0.423117,0.05054,0.589182,0.027524,0.802168,436.369,4.56514e+08
monitor,112,hsolar,100,0.0001,0.01,100,0.227,0.0132315,0.208,0.0242481,0.192,0.0335743,0.18275,0.042609,0.1792,0.0522266,0.154,0.0897645,0.0727,0.423758,0.05053,0.589065,0.027536,0.802518,440.724,4.57882e+08
monitor,113,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.1895,0.0220914,0.183667,0.032117,0.1735,0.0404523,0.169,0.0492539,0.1553,0.0905223,0.073,0.425507,0.05057,0.589531,0.02761,0.804675,445.11,4.49004e+08
monitor,114,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.2085,0.0243064,0.199667,0.0349149,0.19075,0.0444742,0.1838,0.0535673,0.161,0.0938447,0.07324,0.426906,0.050625,0.590173,0.027494,0.801294,449.544,4.52301e+08
monitor,115,hsolar,100,0.0001,0.01,100,0.211,0.0122989,0.206,0.0240149,0.196,0.0342737,0.18725,0.0436582,0.1818,0.0529844,0.1594,0.0929121,0.07365,0.429296,0.0506,0.589881,0.027494,0.801294,453.97,4.5276e+08
monitor,116,hsolar,100,0.0001,0.01,100,0.191,0.0111331,0.1885,0.0219748,0.187333,0.0327582,0.18175,0.0423758,0.1724,0.0502448,0.1579,0.0920378,0.07383,0.430345,0.05088,0.593145,0.02749,0.801177,458.308,4.7353e+08
monitor,117,hsolar,100,0.0001,0.01,100,0.171,0.00996736,0.186,0.0216834,0.185667,0.0324668,0.18375,0.0428422,0.1784,0.0519935,0.1559,0.090872,0.07387,0.430578,0.050935,0.593786,0.02754,0.802635,462.679,4.63454e+08
monitor,118,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1925,0.0224411,0.185,0.0323502,0.181,0.042201,0.1778,0.0518186,0.1526,0.0889485,0.0728,0.424341,0.050505,0.588774,0.027464,0.80042,467.135,4.70465e+08
monitor,119,hsolar,100,0.0001,0.01,100,0.169,0.00985078,0.1785,0.020809,0.178667,0.0312427,0.17625,0.0410935,0.1734,0.0505363,0.1588,0.0925624,0.07322,0.426789,0.050565,0.589473,0.02753,0.802343,471.603,4.51781e+08
monitor,120,hsolar,100,0.0001,0.01,100,0.252,0.0146887,0.2315,0.0269876,0.214,0.0374213,0.20225,0.0471555,0.1912,0.0557239,0.1617,0.0942527,0.07365,0.429296,0.05075,0.59163,0.027502,0.801527,476.054,4.52785e+08
monitor,121,hsolar,100,0.0001,0.01,100,0.255,0.0148636,0.241,0.0280951,0.224,0.03917,0.2095,0.0488459,0.199,0.0579972,0.1678,0.0978083,0.07351,0.42848,0.051055,0.595185,0.027544,0.802751,480.468,4.58608e+08
monitor,122,hsolar,100,0.0001,0.01,100,0.237,0.0138144,0.2285,0.0266379,0.210333,0.0367801,0.2015,0.0469806,0.1904,0.0554908,0.1629,0.0949522,0.07403,0.431511,0.05094,0.593845,0.027468,0.800536,484.871,4.50047e+08
monitor,123,hsolar,100,0.0001,0.01,100,0.242,0.0141059,0.2115,0.0246561,0.204,0.0356727,0.19725,0.0459897,0.1924,0.0560737,0.1639,0.0955351,0.07405,0.431627,0.05121,0.596992,0.027546,0.80281,489.283,4.49564e+08
monitor,124,hsolar,100,0.0001,0.01,100,0.248,0.0144556,0.2295,0.0267545,0.213,0.0372464,0.20075,0.0468058,0.192,0.0559571,0.1634,0.0952436,0.07351,0.42848,0.051065,0.595302,0.027494,0.801294,493.785,4.73138e+08
monitor,125,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.194,0.022616,0.193333,0.0338074,0.186,0.0433668,0.1786,0.0520518,0.157,0.0915132,0.07446,0.434017,0.05114,0.596176,0.027532,0.802401,498.214,4.68364e+08
monitor,126,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.169,0.0197016,0.165,0.0288529,0.1675,0.0390534,0.1668,0.0486127,0.1515,0.0883073,0.07269,0.4237,0.05106,0.595244,0.02757,0.803509,502.674,4.53759e+08
monitor,127,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.1985,0.0231406,0.191,0.0333994,0.18125,0.0422593,0.1778,0.0518186,0.1574,0.0917463,0.07328,0.427139,0.050815,0.592388,0.027552,0.802984,507.103,4.52367e+08
monitor,128,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.221,0.0257636,0.206,0.0360224,0.1985,0.0462812,0.194,0.05654,0.1664,0.0969923,0.07421,0.43256,0.050825,0.592504,0.027622,0.805024,511.675,4.76803e+08
monitor,129,hsolar,100,0.0001,0.01,100,0.229,0.0133481,0.202,0.0235486,0.199333,0.0348566,0.1955,0.0455817,0.1844,0.0537421,0.1624,0.0946608,0.07419,0.432443,0.0508,0.592213,0.027528,0.802285,517.271,4.74585e+08
monitor,130,hsolar,100,0.0001,0.01,100,0.252,0.0146887,0.216,0.0251807,0.207667,0.0363138,0.193,0.0449988,0.1874,0.0546165,0.1615,0.0941362,0.07351,0.42848,0.050925,0.59367,0.027508,0.801702,521.71,4.85948e+08
monitor,131,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.2015,0.0234903,0.191667,0.033516,0.19025,0.0443577,0.1834,0.0534507,0.1582,0.0922126,0.07377,0.429995,0.051035,0.594952,0.02752,0.802052,526.218,4.62104e+08
monitor,132,hsolar,100,0.0001,0.01,100,0.237,0.0138144,0.224,0.0261133,0.211333,0.036955,0.19425,0.0452903,0.1904,0.0554908,0.1646,0.0959431,0.07407,0.431744,0.050815,0.592388,0.027538,0.802576,531.407,4.56548e+08
monitor,133,hsolar,100,0.0001,0.01,100,0.238,0.0138727,0.227,0.026463,0.203333,0.0355561,0.19425,0.0452903,0.1884,0.0549079,0.1621,0.0944859,0.07348,0.428305,0.050975,0.594253,0.027578,0.803742,535.945,4.59223e+08
monitor,134,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.2205,0.0257053,0.203333,0.0355561,0.19275,0.0449405,0.1848,0.0538587,0.1607,0.0936699,0.07386,0.43052,0.050675,0.590755,0.027586,0.803975,541.697,4.61361e+08
monitor,135,hsolar,100,0.0001,0.01,100,0.24,0.0139893,0.2125,0.0247727,0.198333,0.0346817,0.18975,0.0442411,0.183,0.0533341,0.1575,0.0918046,0.07391,0.430811,0.0507,0.591047,0.02759,0.804092,547.138,4.52773e+08
monitor,136,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.2145,0.0250058,0.201333,0.0352063,0.19425,0.0452903,0.1886,0.0549662,0.1645,0.0958848,0.07371,0.429646,0.051055,0.595185,0.027568,0.803451,551.829,4.60682e+08
monitor,137,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.213,0.024831,0.202333,0.0353812,0.19225,0.044824,0.1836,0.053509,0.1605,0.0935533,0.07353,0.428596,0.050525,0.589007,0.02759,0.804092,556.367,4.84775e+08
monitor,138,hsolar,100,0.0001,0.01,100,0.115,0.00670319,0.1605,0.0187107,0.169333,0.0296106,0.1655,0.0385871,0.1598,0.0465726,0.1534,0.0894148,0.07323,0.426848,0.05088,0.593145,0.02754,0.802635,560.972,4.56993e+08
monitor,139,hsolar,100,0.0001,0.01,100,0.231,0.0134647,0.2215,0.0258219,0.211333,0.036955,0.198,0.0461646,0.1914,0.0557822,0.1638,0.0954768,0.07407,0.431744,0.05123,0.597225,0.027624,0.805083,565.564,4.66141e+08
monitor,140,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.197,0.0229657,0.194,0.033924,0.187,0.0435999,0.1798,0.0524015,0.1577,0.0919212,0.07337,0.427664,0.050825,0.592504,0.027608,0.804616,570.167,4.57557e+08
monitor,141,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.2115,0.0246561,0.204667,0.0357892,0.19825,0.0462229,0.1874,0.0546165,0.1657,0.0965843,0.07403,0.431511,0.050955,0.59402,0.027662,0.80619,574.727,4.68348e+08
monitor,142,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.1995,0.0232572,0.187,0.0326999,0.17925,0.041793,0.1754,0.0511191,0.1583,0.0922709,0.07389,0.430695,0.050815,0.592388,0.02754,0.802635,579.202,4.76376e+08
monitor,143,hsolar,100,0.0001,0.01,100,0.186,0.0108417,0.1945,0.0226743,0.196,0.0342737,0.1915,0.0446491,0.183,0.0533341,0.1628,0.0948939,0.07376,0.429937,0.050815,0.592388,0.027442,0.799779,583.79,4.72417e+08
monitor,144,hsolar,100,0.0001,0.01,100,0.25,0.0145722,0.226,0.0263465,0.201667,0.0352646,0.189,0.0440662,0.1816,0.0529261,0.1618,0.094311,0.07317,0.426498,0.05106,0.595244,0.027544,0.802751,588.352,4.73847e+08
monitor,145,hsolar,100,0.0001,0.01,100,0.235,0.0136978,0.2205,0.0257053,0.202667,0.0354395,0.19725,0.0459897,0.1932,0.0563068,0.1646,0.0959431,0.07385,0.430462,0.05106,0.595244,0.02752,0.802052,593.014,4.56698e+08
monitor,146,hsolar,100,0.0001,0.01,100,0.229,0.0133481,0.219,0.0255304,0.205667,0.0359641,0.195,0.0454651,0.1884,0.0549079,0.166,0.0967592,0.07394,0.430986,0.05113,0.59606,0.027556,0.803101,597.633,5.10197e+08
monitor,147,hsolar,100,0.0001,0.01,100,0.17,0.00990907,0.183,0.0213336,0.185333,0.0324085,0.1825,0.0425507,0.1796,0.0523432,0.1577,0.0919212,0.07384,0.430403,0.050765,0.591805,0.02755,0.802926,602.315,4.54351e+08
monitor,148,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.216,0.0251807,0.200333,0.0350315,0.1945,0.0453486,0.188,0.0547913,0.1668,0.0972255,0.0745,0.43425,0.050955,0.59402,0.02764,0.805549,607.007,4.58555e+08
monitor,149,hsolar,100,0.0001,0.01,100,0.239,0.013931,0.2145,0.0250058,0.206,0.0360224,0.193,0.0449988,0.1866,0.0543833,0.1616,0.0941945,0.07373,0.429762,0.05069,0.59093,0.027604,0.8045,611.699,4.7653e+08
monitor,150,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.2215,0.0258219,0.208667,0.0364887,0.19825,0.0462229,0.1888,0.0550245,0.1661,0.0968174,0.07441,0.433726,0.05091,0.593495,0.027632,0.805316,616.328,4.74412e+08
monitor,151,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.198,0.0230823,0.196333,0.034332,0.18675,0.0435416,0.1804,0.0525764,0.1573,0.091688,0.07348,0.428305,0.05095,0.593961,0.027654,0.805957,620.98,4.63453e+08
monitor,152,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.207,0.0241315,0.201,0.0351481,0.197,0.0459315,0.1884,0.0549079,0.1625,0.094719,0.07366,0.429354,0.050875,0.593087,0.027586,0.803975,625.703,4.57947e+08
monitor,153,hsolar,100,0.0001,0.01,100,0.235,0.0136978,0.2155,0.0251224,0.204,0.0356727,0.19725,0.0459897,0.1896,0.0552576,0.1617,0.0942527,0.07381,0.430228,0.05103,0.594894,0.027558,0.803159,630.41,4.59643e+08
monitor,154,hsolar,100,0.0001,0.01,100,0.251,0.0146304,0.2235,0.026055,0.202,0.0353229,0.19075,0.0444742,0.184,0.0536256,0.1599,0.0932035,0.07355,0.428713,0.050775,0.591921,0.027608,0.804616,635.142,4.56922e+08
monitor,155,hsolar,100,0.0001,0.01,100,0.243,0.0141641,0.222,0.0258802,0.208667,0.0364887,0.20075,0.0468058,0.1916,0.0558405,0.167,0.097342,0.07445,0.433959,0.050835,0.592621,0.027586,0.803975,639.711,4.80227e+08
monitor,156,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.1965,0.0229074,0.197667,0.0345652,0.18675,0.0435416,0.18,0.0524598,0.1604,0.093495,0.07345,0.42813,0.05059,0.589765,0.02755,0.802926,644.464,8.43881e+08
monitor,157,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.206,0.0240149,0.199,0.0347983,0.18925,0.0441245,0.1854,0.0540336,0.1664,0.0969923,0.07392,0.43087,0.05105,0.595127,0.027556,0.803101,649.184,4.62281e+08
monitor,158,hsolar,100,0.0001,0.01,100,0.233,0.0135813,0.2055,0.0239566,0.198,0.0346235,0.19025,0.0443577,0.183,0.0533341,0.1642,0.09571,0.07367,0.429412,0.050855,0.592854,0.027676,0.806598,653.931,4.74346e+08
monitor,159,hsolar,100,0.0001,0.01,100,0.247,0.0143973,0.2245,0.0261716,0.207667,0.0363138,0.196,0.0456983,0.1908,0.0556074,0.1653,0.0963511,0.07365,0.429296,0.05089,0.593262,0.027598,0.804325,658.726,4.71647e+08
monitor,160,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.2075,0.0241898,0.198667,0.03474,0.19,0.0442994,0.1814,0.0528678,0.1584,0.0923292,0.07367,0.429412,0.05088,0.593145,0.027558,0.803159,663.445,4.56413e+08
monitor,161,hsolar,100,0.0001,0.01,100,0.226,0.0131732,0.2215,0.0258219,0.221,0.0386454,0.204,0.0475635,0.1964,0.0572394,0.1672,0.0974586,0.07416,0.432269,0.05104,0.59501,0.027626,0.805141,668.183,4.71694e+08
monitor,162,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.186,0.0216834,0.185667,0.0324668,0.18225,0.0424924,0.178,0.0518769,0.1593,0.0928538,0.07371,0.429646,0.05093,0.593728,0.027602,0.804442,672.972,4.7421e+08
monitor,163,hsolar,100,0.0001,0.01,100,0.226,0.0131732,0.2205,0.0257053,0.204667,0.0357892,0.19425,0.0452903,0.185,0.053917,0.1653,0.0963511,0.07381,0.430228,0.05126,0.597575,0.027604,0.8045,677.81,4.66817e+08
monitor,164,hsolar,100,0.0001,0.01,100,0.235,0.0136978,0.212,0.0247144,0.2,0.0349732,0.1935,0.0451154,0.1834,0.0534507,0.1633,0.0951854,0.07387,0.430578,0.050925,0.59367,0.027562,0.803276,682.56,5.0648e+08
monitor,165,hsolar,100,0.0001,0.01,100,0.155,0.00903474,0.174,0.0202844,0.178,0.0311261,0.175,0.0408021,0.1744,0.0508277,0.153,0.0891816,0.0735,0.428422,0.05081,0.592329,0.027566,0.803392,687.339,4.74185e+08
monitor,166,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.195,0.0227326,0.191667,0.033516,0.18325,0.0427256,0.1786,0.0520518,0.1551,0.0904057,0.07398,0.431219,0.05069,0.59093,0.027616,0.80485,692.111,4.77102e+08
monitor,167,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.199,0.0231989,0.190667,0.0333411,0.18825,0.0438913,0.1806,0.0526346,0.1614,0.0940779,0.07408,0.431802,0.05095,0.593961,0.0275,0.801469,696.994,4.90468e+08
monitor,168,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.2,0.0233155,0.191333,0.0334577,0.1835,0.0427839,0.1776,0.0517603,0.1572,0.0916298,0.07365,0.429296,0.05089,0.593262,0.027586,0.803975,701.856,4.62793e+08
monitor,169,hsolar,100,0.0001,0.01,100,0.23,0.0134064,0.217,0.0252973,0.205,0.0358475,0.19925,0.0464561,0.1906,0.0555491,0.1621,0.0944859,0.07396,0.431103,0.0511,0.59571,0.02759,0.804092,706.703,4.82311e+08
monitor,170,hsolar,100,0.0001,0.01,100,0.148,0.00862672,0.1735,0.0202262,0.176333,0.0308347,0.17725,0.0413266,0.1714,0.0499534,0.1536,0.0895314,0.07395,0.431045,0.05105,0.595127,0.027618,0.804908,711.564,4.70319e+08
monitor,171,hsolar,100,0.0001,0.01,100,0.218,0.0127069,0.2105,0.0245395,0.203667,0.0356144,0.19475,0.0454069,0.1868,0.0544416,0.1575,0.0918046,0.07364,0.429238,0.05117,0.596526,0.02765,0.805841,716.422,4.81301e+08
monitor,172,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.1975,0.023024,0.190333,0.0332828,0.1815,0.0423176,0.1764,0.0514106,0.154,0.0897645,0.07351,0.42848,0.05082,0.592446,0.027588,0.804034,721.344,4.94202e+08
monitor,173,hsolar,100,0.0001,0.01,100,0.182,0.0106085,0.189,0.0220331,0.184667,0.0322919,0.18525,0.0431919,0.1788,0.05211,0.1603,0.0934367,0.07428,0.432968,0.051105,0.595768,0.027624,0.805083,726.233,5.10694e+08
monitor,174,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.187,0.0218,0.192,0.0335743,0.1855,0.0432502,0.1804,0.0525764,0.1588,0.0925624,0.07336,0.427606,0.050755,0.591688,0.027566,0.803392,731.075,4.75184e+08
monitor,175,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.2075,0.0241898,0.197667,0.0345652,0.19325,0.0450571,0.1872,0.0545582,0.1619,0.0943693,0.07429,0.433026,0.051055,0.595185,0.02762,0.804966,735.958,4.87408e+08
monitor,176,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.19,0.0221497,0.188,0.0328748,0.1875,0.0437165,0.1844,0.0537421,0.1625,0.094719,0.07464,0.435066,0.050845,0.592737,0.027598,0.804325,740.836,4.81198e+08
monitor,177,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.217,0.0252973,0.203,0.0354978,0.18825,0.0438913,0.18,0.0524598,0.1573,0.091688,0.07398,0.431219,0.050925,0.59367,0.027604,0.8045,745.779,5.09176e+08
monitor,178,hsolar,100,0.0001,0.01,100,0.148,0.00862672,0.175,0.020401,0.180667,0.0315924,0.17525,0.0408603,0.1702,0.0496036,0.1537,0.0895896,0.07339,0.42778,0.05066,0.590581,0.02752,0.802052,750.673,4.8161e+08
monitor,179,hsolar,100,0.0001,0.01,100,0.243,0.0141641,0.2295,0.0267545,0.213333,0.0373047,0.2035,0.047447,0.1958,0.0570646,0.1683,0.0980998,0.07416,0.432269,0.05104,0.59501,0.02763,0.805258,755.62,4.83101e+08
monitor,180,hsolar,100,0.0001,0.01,100,0.225,0.0131149,0.206,0.0240149,0.197,0.0344486,0.18675,0.0435416,0.1824,0.0531592,0.1636,0.0953602,0.07385,0.430462,0.05102,0.594777,0.0276,0.804383,760.57,4.88903e+08
monitor,181,hsolar,100,0.0001,0.01,100,0.157,0.00915132,0.163,0.0190021,0.160333,0.0280368,0.16575,0.0386454,0.1628,0.047447,0.153,0.0891816,0.0738,0.43017,0.050845,0.592737,0.027668,0.806365,765.588,5.0635e+08
monitor,182,hsolar,100,0.0001,0.01,100,0.111,0.00647004,0.1505,0.0175449,0.164,0.028678,0.1635,0.0381208,0.1626,0.0473887,0.1548,0.0902308,0.07404,0.431569,0.05082,0.592446,0.027592,0.80415,770.566,5.01651e+08
monitor,183,hsolar,100,0.0001,0.01,100,0.14,0.00816041,0.1755,0.0204593,0.184333,0.0322336,0.182,0.0424341,0.1806,0.0526346,0.1598,0.0931453,0.07409,0.431861,0.05088,0.593145,0.027592,0.80415,775.379,4.7412e+08
monitor,184,hsolar,100,0.0001,0.01,100,0.233,0.0135813,0.2215,0.0258219,0.206333,0.0360807,0.19525,0.0455234,0.185,0.053917,0.1648,0.0960597,0.07386,0.43052,0.051155,0.596351,0.027594,0.804208,780.378,4.73119e+08
monitor,185,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.2085,0.0243064,0.198333,0.0346817,0.19,0.0442994,0.183,0.0533341,0.161,0.0938447,0.07456,0.4346,0.051365,0.598799,0.027596,0.804267,785.398,4.70515e+08
monitor,186,hsolar,100,0.0001,0.01,100,0.247,0.0143973,0.2205,0.0257053,0.208,0.0363721,0.198,0.0461646,0.192,0.0559571,0.165,0.0961763,0.07443,0.433842,0.05119,0.596759,0.02764,0.805549,790.335,4.67856e+08
monitor,187,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.214,0.0249475,0.202667,0.0354395,0.1955,0.0455817,0.1916,0.0558405,0.1672,0.0974586,0.0743,0.433085,0.050895,0.59332,0.027556,0.803101,795.305,4.64016e+08
monitor,188,hsolar,100,0.0001,0.01,100,0.241,0.0140476,0.229,0.0266962,0.213333,0.0373047,0.203,0.0473304,0.1918,0.0558988,0.168,0.0979249,0.07459,0.434775,0.05114,0.596176,0.027656,0.806015,800.341,4.56133e+08
monitor,189,hsolar,100,0.0001,0.01,100,0.218,0.0127069,0.2035,0.0237235,0.202,0.0353229,0.194,0.045232,0.185,0.053917,0.1639,0.0955351,0.0746,0.434833,0.05096,0.594078,0.027592,0.80415,805.395,4.64352e+08
monitor,190,hsolar,100,0.0001,0.01,100,0.226,0.0131732,0.208,0.0242481,0.2,0.0349732,0.19525,0.0455234,0.1848,0.0538587,0.1661,0.0968174,0.07451,0.434309,0.051185,0.596701,0.02764,0.805549,810.5,4.63595e+08
monitor,191,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.2075,0.0241898,0.201,0.0351481,0.1955,0.0455817,0.1904,0.0554908,0.1641,0.0956517,0.07465,0.435125,0.05123,0.597225,0.027618,0.804908,815.498,4.6576e+08
monitor,192,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.197,0.0229657,0.198333,0.0346817,0.19175,0.0447074,0.1842,0.0536838,0.1587,0.0925041,0.07426,0.432851,0.05099,0.594428,0.027516,0.801935,820.608,4.61685e+08
monitor,193,hsolar,100,0.0001,0.01,100,0.229,0.0133481,0.215,0.0250641,0.206,0.0360224,0.196,0.0456983,0.1876,0.0546747,0.1679,0.0978666,0.07483,0.436174,0.05125,0.597459,0.027618,0.804908,825.721,4.71391e+08
monitor,194,hsolar,100,0.0001,0.01,100,0.142,0.00827699,0.1795,0.0209256,0.180333,0.0315342,0.17875,0.0416764,0.1712,0.0498951,0.159,0.0926789,0.07452,0.434367,0.051065,0.595302,0.027588,0.804034,830.84,4.71376e+08
monitor,195,hsolar,100,0.0001,0.01,100,0.228,0.0132898,0.214,0.0249475,0.2,0.0349732,0.19375,0.0451737,0.1848,0.0538587,0.1638,0.0954768,0.07455,0.434542,0.050975,0.594253,0.027596,0.804267,835.979,4.60383e+08
monitor,196,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.2065,0.0240732,0.200667,0.0350898,0.1885,0.0439496,0.1838,0.0535673,0.1626,0.0947773,0.07444,0.433901,0.0514,0.599207,0.027622,0.805024,841.116,4.69419e+08
monitor,197,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.215,0.0250641,0.202333,0.0353812,0.1955,0.0455817,0.1864,0.054325,0.1621,0.0944859,0.07416,0.432269,0.051225,0.597167,0.02755,0.802926,846.258,4.59283e+08
monitor,198,hsolar,100,0.0001,0.01,100,0.225,0.0131149,0.217,0.0252973,0.210333,0.0367801,0.199,0.0463978,0.192,0.0559571,0.1669,0.0972837,0.07475,0.435708,0.05106,0.595244,0.027634,0.805374,851.349,4.6621e+08
monitor,199,hsolar,100,0.0001,0.01,100,0.243,0.0141641,0.2295,0.0267545,0.215667,0.0377128,0.2005,0.0467475,0.1946,0.0567149,0.168,0.0979249,0.07515,0.438039,0.05117,0.596526,0.027608,0.804616,856.454,4.66165e+08
monitor,200,hsolar,100,0.0001,0.01,100,0.267,0.0155631,0.232,0.0270459,0.218333,0.0381791,0.2005,0.0467475,0.1922,0.0560154,0.1691,0.0985661,0.07476,0.435766,0.05134,0.598508,0.027612,0.804733,871.367,3.89911e+08
monitor,201,hsolar,100,0.0001,0.01,100,0.184,0.0107251,0.184,0.0214502,0.182333,0.0318839,0.1785,0.0416181,0.1738,0.0506528,0.1561,0.0909886,0.07444,0.433901,0.051075,0.595419,0.02759,0.804092,876.526,4.90032e+08
monitor,202,hsolar,100,0.0001,0.01,100,0.069,0.00402192,0.0925,0.0107834,0.112,0.019585,0.1245,0.0290277,0.132,0.0384705,0.144,0.0839356,0.07398,0.431219,0.05076,0.591746,0.027438,0.799662,881.556,1.09109e+09
monitor,203,hsolar,100,0.0001,0.01,100,0.073,0.00425507,0.078,0.00909303,0.0876667,0.0153299,0.09025,0.0210422,0.094,0.0273957,0.1113,0.0648753,0.07239,0.421952,0.05006,0.583586,0.02728,0.795057,886.688,1.27589e+10
monitor,204,hsolar,100,0.0001,0.01,100,0.051,0.00297272,0.051,0.00594544,0.0503333,0.00880159,0.0505,0.0117743,0.0514,0.0149802,0.0529,0.0308347,0.05981,0.348624,0.044955,0.524073,0.02586,0.753672,891.771,5.07042e+13
monitor,205,hsolar,100,0.0001,0.01,100,0.017,0.000990907,0.0205,0.00238983,0.026,0.00454651,0.02875,0.00670319,0.0292,0.00851014,0.0294,0.0171369,0.02331,0.135871,0.019745,0.230182,0.014342,0.417988,896.24,4.74193e+16
monitor,206,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.028,0.00326416,0.0336667,0.00588715,0.03475,0.00810212,0.0338,0.00985078,0.0282,0.0164374,0.02181,0.127128,0.019315,0.225169,0.014254,0.415423,900.054,6.36378e+19
monitor,207,hsolar,100,0.0001,0.01,100,0.027,0.00157379,0.0235,0.00273957,0.0213333,0.00373047,0.0195,0.00454651,0.0206,0.00600373,0.0223,0.0129984,0.02077,0.121066,0.01813,0.211355,0.013286,0.387211,903.496,7.09086e+22
monitor,208,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.021,0.00244812,0.0243333,0.00425507,0.02775,0.00647004,0.0284,0.00827699,0.0304,0.0177197,0.02311,0.134705,0.019985,0.23298,0.014614,0.425915,906.749,5.69154e+25
monitor,209,hsolar,100,0.0001,0.01,100,0.017,0.000990907,0.026,0.00303101,0.0253333,0.00442994,0.0275,0.00641175,0.0286,0.00833528,0.0275,0.0160294,0.0231,0.134647,0.02009,0.234204,0.014732,0.429354,909.904,1.03004e+29
monitor,210,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0245,0.00285614,0.0216667,0.00378876,0.024,0.00559571,0.0242,0.00705293,0.0264,0.0153882,0.02328,0.135696,0.01966,0.229191,0.014556,0.424225,912.968,1.73214e+33
monitor,211,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0155,0.00180695,0.011,0.00192353,0.011,0.0025647,0.0108,0.00314759,0.0151,0.00880159,0.01784,0.103987,0.016735,0.195092,0.012906,0.376137,915.986,2.92837e+37
monitor,212,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.035,0.00408021,0.035,0.00612031,0.03375,0.00786897,0.0336,0.00979249,0.0325,0.0189438,0.02303,0.134239,0.0192,0.223828,0.014092,0.410702,918.982,5.36791e+40
monitor,213,hsolar,100,0.0001,0.01,100,0.015,0.00087433,0.028,0.00326416,0.0246667,0.00431336,0.0265,0.0061786,0.0266,0.00775239,0.0235,0.0136978,0.01726,0.100606,0.015795,0.184134,0.012364,0.36034,921.928,3.58558e+46
monitor,214,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.0335,0.00390534,0.033,0.00577058,0.032,0.00746095,0.0288,0.00839356,0.0286,0.0166706,0.01957,0.114071,0.01663,0.193868,0.012206,0.355736,924.873,2.03794e+49
monitor,215,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.0255,0.00297272,0.0286667,0.00501282,0.03125,0.00728608,0.0318,0.00926789,0.033,0.0192353,0.02004,0.11681,0.017575,0.204885,0.013714,0.399685,927.807,5.29106e+51
monitor,216,hsolar,100,0.0001,0.01,100,0.024,0.00139893,0.0255,0.00297272,0.0263333,0.0046048,0.02525,0.00588715,0.0258,0.00751924,0.0262,0.0152716,0.02086,0.12159,0.018745,0.218524,0.014308,0.416997,930.721,4.34391e+57
monitor,217,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.0345,0.00402192,0.036,0.00629517,0.034,0.00792726,0.0316,0.00920961,0.0294,0.0171369,0.01654,0.0964094,0.0143,0.166706,0.01121,0.326708,933.637,2.32727e+60
monitor,218,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.0275,0.00320588,0.027,0.00472138,0.02725,0.00635346,0.027,0.00786897,0.0247,0.0143973,0.0203,0.118326,0.017365,0.202436,0.01354,0.394614,936.527,9.52569e+64
monitor,219,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.029,0.00338074,0.0256667,0.00448823,0.02375,0.00553742,0.0244,0.00711121,0.0239,0.013931,0.02136,0.124505,0.01854,0.216134,0.013852,0.403707,939.417,6.06862e+67
monitor,220,hsolar,100,0.0001,0.01,100,0.023,0.00134064,0.029,0.00338074,0.033,0.00577058,0.02925,0.00681977,0.0278,0.00810212,0.0294,0.0171369,0.02286,0.133248,0.020135,0.234728,0.014698,0.428363,942.275,3.82716e+70
monitor,221,hsolar,100,0.0001,0.01,100,0.042,0.00244812,0.0385,0.00448823,0.0336667,0.00588715,0.03275,0.00763581,0.0318,0.00926789,0.0299,0.0174283,0.02279,0.13284,0.019305,0.225052,0.014564,0.424458,945.159,7.62867e+74
monitor,222,hsolar,100,0.0001,0.01,100,0.028,0.00163208,0.039,0.00454651,0.0376667,0.00658662,0.03575,0.00833528,0.034,0.00990907,0.0336,0.019585,0.02428,0.141525,0.020665,0.240907,0.014902,0.434309,948.038,6.56579e+78
monitor,223,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.028,0.00326416,0.029,0.00507111,0.029,0.00676148,0.0296,0.00862672,0.0283,0.0164957,0.02136,0.124505,0.017965,0.209431,0.01351,0.39374,950.921,1.47853e+82
monitor,224,hsolar,100,0.0001,0.01,100,0.045,0.00262299,0.044,0.0051294,0.04,0.00699464,0.03675,0.00856843,0.0348,0.0101422,0.0295,0.0171952,0.01835,0.10696,0.01716,0.200047,0.01369,0.398986,953.803,2.25286e+86
monitor,225,hsolar,100,0.0001,0.01,100,0.066,0.00384705,0.049,0.00571229,0.0433333,0.00757752,0.04125,0.00961763,0.0382,0.0111331,0.0312,0.0181861,0.02224,0.129634,0.018845,0.21969,0.01402,0.408603,956.684,3.91465e+89
monitor,226,hsolar,100,0.0001,0.01,100,0.013,0.000757752,0.0235,0.00273957,0.0253333,0.00442994,0.0265,0.0061786,0.027,0.00786897,0.0249,0.0145139,0.02086,0.12159,0.017835,0.207916,0.013396,0.390417,959.568,1.29024e+92
monitor,227,hsolar,100,0.0001,0.01,100,0.04,0.00233155,0.0395,0.0046048,0.04,0.00699464,0.03375,0.00786897,0.034,0.00990907,0.0329,0.019177,0.02508,0.146188,0.02161,0.251924,0.015518,0.452262,962.404,4.15733e+94
monitor,228,hsolar,100,0.0001,0.01,100,0.042,0.00244812,0.036,0.00419678,0.0323333,0.005654,0.03325,0.00775239,0.0312,0.00909303,0.0284,0.016554,0.02348,0.136862,0.02022,0.235719,0.014974,0.436407,965.286,1.86249e+98
monitor,229,hsolar,100,0.0001,0.01,100,0.014,0.000816041,0.016,0.00186524,0.016,0.00279785,0.01575,0.00367218,0.0184,0.00536256,0.0216,0.0125903,0.0217,0.126486,0.017945,0.209198,0.013414,0.390942,968.164,1.32564e+103
monitor,230,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.0315,0.00367218,0.0316667,0.00553742,0.03125,0.00728608,0.0316,0.00920961,0.0304,0.0177197,0.02009,0.117102,0.017725,0.206633,0.013252,0.386221,971.042,7.10486e+105
monitor,231,hsolar,100,0.0001,0.01,100,0.045,0.00262299,0.0475,0.00553742,0.0423333,0.00740266,0.03875,0.00903474,0.0372,0.0108417,0.0327,0.0190604,0.0243,0.141641,0.02128,0.248076,0.015584,0.454185,973.911,5.80481e+108
monitor,232,hsolar,100,0.0001,0.01,100,0.015,0.00087433,0.018,0.00209839,0.021,0.00367218,0.02325,0.00542084,0.0238,0.00693635,0.0267,0.0155631,0.02166,0.126253,0.019105,0.222721,0.014646,0.426848,976.776,1.33931e+113
monitor,233,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.036,0.00419678,0.0353333,0.0061786,0.03875,0.00903474,0.0396,0.0115412,0.0357,0.020809,0.02309,0.134588,0.02044,0.238284,0.014852,0.432851,979.647,6.31598e+115
monitor,234,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.0375,0.00437165,0.0346667,0.00606202,0.033,0.0076941,0.0346,0.0100839,0.0347,0.0202262,0.02408,0.140359,0.019835,0.231231,0.01473,0.429296,982.53,5.15943e+119
monitor,235,hsolar,100,0.0001,0.01,100,0.026,0.0015155,0.0225,0.00262299,0.0196667,0.00343903,0.02025,0.00472138,0.0206,0.00600373,0.0221,0.0128818,0.02022,0.11786,0.017575,0.204885,0.013728,0.400093,985.401,7.21857e+121
monitor,236,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.034,0.00396363,0.0336667,0.00588715,0.032,0.00746095,0.0304,0.00885987,0.0284,0.016554,0.02226,0.129751,0.019255,0.22447,0.014652,0.427023,988.275,3.96517e+124
monitor,237,hsolar,100,0.0001,0.01,100,0.052,0.00303101,0.0515,0.00600373,0.0453333,0.00792726,0.04075,0.00950105,0.0394,0.0114829,0.0319,0.0185941,0.02168,0.12637,0.01865,0.217417,0.014074,0.410177,991.148,1.85721e+128
monitor,238,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.0325,0.00378876,0.0306667,0.00536256,0.027,0.00629517,0.0262,0.00763581,0.0236,0.0137561,0.01895,0.110457,0.016915,0.19719,0.01315,0.383248,994.026,9.3459e+131
monitor,239,hsolar,100,0.0001,0.01,100,0.053,0.0030893,0.045,0.00524598,0.038,0.00664491,0.03625,0.00845185,0.034,0.00990907,0.0287,0.0167288,0.02021,0.117801,0.016995,0.198123,0.012508,0.364537,996.901,2.52183e+136
monitor,240,hsolar,100,0.0001,0.01,100,0.037,0.00215668,0.0325,0.00378876,0.0336667,0.00588715,0.0345,0.00804383,0.035,0.0102005,0.032,0.0186524,0.02159,0.125845,0.018855,0.219806,0.014106,0.41111,999.779,5.83034e+139
monitor,241,hsolar,100,0.0001,0.01,100,0.028,0.00163208,0.0245,0.00285614,0.022,0.00384705,0.0215,0.00501282,0.0234,0.00681977,0.0243,0.0141641,0.02211,0.128876,0.01913,0.223012,0.01387,0.404232,1002.65,1.30999e+143
monitor,242,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.029,0.00338074,0.029,0.00507111,0.029,0.00676148,0.0306,0.00891816,0.0282,0.0164374,0.02197,0.12806,0.018815,0.21934,0.01364,0.397529,1005.53,1.1566e+145
monitor,243,hsolar,100,0.0001,0.01,100,0.024,0.00139893,0.0265,0.0030893,0.0266667,0.00466309,0.027,0.00629517,0.0282,0.0082187,0.0261,0.0152133,0.02175,0.126778,0.01883,0.219515,0.014276,0.416064,1008.41,4.18363e+150
monitor,244,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0275,0.00320588,0.0256667,0.00448823,0.026,0.00606202,0.0258,0.00751924,0.0238,0.0138727,0.02188,0.127536,0.01887,0.219981,0.013694,0.399102,1011.31,3.29858e+152
monitor,245,hsolar,100,0.0001,0.01,100,0.024,0.00139893,0.026,0.00303101,0.0296667,0.00518769,0.03575,0.00833528,0.0354,0.0103171,0.0343,0.019993,0.02592,0.151084,0.021045,0.245337,0.015378,0.448181,1014.17,9.1821e+155
monitor,246,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.035,0.00408021,0.035,0.00612031,0.0345,0.00804383,0.0352,0.0102588,0.0346,0.0201679,0.02376,0.138494,0.020275,0.23636,0.01485,0.432793,1017.05,1.39011e+159
monitor,247,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.031,0.0036139,0.0346667,0.00606202,0.03425,0.00798554,0.0334,0.0097342,0.0299,0.0174283,0.02169,0.126428,0.01855,0.216251,0.013644,0.397645,1019.92,1.8544e+162
monitor,248,hsolar,100,0.0001,0.01,100,0.063,0.00367218,0.048,0.00559571,0.047,0.0082187,0.045,0.010492,0.0444,0.0129401,0.0386,0.0224994,0.02467,0.143798,0.021295,0.248251,0.015574,0.453894,1022.79,7.72779e+163
monitor,249,hsolar,100,0.0001,0.01,100,0.044,0.0025647,0.0365,0.00425507,0.034,0.00594544,0.03025,0.00705293,0.0302,0.00880159,0.0253,0.014747,0.02527,0.147295,0.021595,0.251749,0.015744,0.458848,1025.66,1.46154e+167
monitor,250,hsolar,100,0.0001,0.01,100,0.023,0.00134064,0.0235,0.00273957,0.0233333,0.00408021,0.0245,0.00571229,0.0254,0.00740266,0.0243,0.0141641,0.02144,0.124971,0.01846,0.215202,0.01384,0.403357,1028.53,8.46192e+171
monitor,251,hsolar,100,0.0001,0.01,100,0.04,0.00233155,0.035,0.00408021,0.0313333,0.00547913,0.0315,0.00734437,0.031,0.00903474,0.0273,0.0159128,0.02092,0.12194,0.017815,0.207682,0.013498,0.39339,1031.38,3.15777e+176
monitor,252,hsolar,100,0.0001,0.01,100,0.078,0.00454651,0.0615,0.0071695,0.0573333,0.0100256,0.0525,0.0122406,0.049,0.0142807,0.042,0.0244812,0.02408,0.140359,0.020525,0.239275,0.014896,0.434134,1034.25,1.08959e+181
monitor,253,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.031,0.0036139,0.0273333,0.00477967,0.02425,0.005654,0.0254,0.00740266,0.0285,0.0166123,0.02143,0.124913,0.01792,0.208907,0.013508,0.393682,1037.15,3.47665e+184
monitor,254,hsolar,100,0.0001,0.01,100,0.036,0.00209839,0.0315,0.00367218,0.033,0.00577058,0.03325,0.00775239,0.0354,0.0103171,0.0299,0.0174283,0.02088,0.121707,0.017775,0.207216,0.013342,0.388844,1040.02,1.40694e+188
monitor,255,hsolar,100,0.0001,0.01,100,0.036,0.00209839,0.0275,0.00320588,0.0283333,0.00495453,0.029,0.00676148,0.0296,0.00862672,0.0297,0.0173117,0.02073,0.120832,0.017945,0.209198,0.013762,0.401084,1042.89,5.99135e+191
monitor,256,hsolar,100,0.0001,0.01,100,0.021,0.00122406,0.022,0.0025647,0.0243333,0.00425507,0.026,0.00606202,0.0254,0.00740266,0.0278,0.0162042,0.01982,0.115528,0.017855,0.208149,0.013996,0.407904,1045.76,1.73377e+194
monitor,257,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.0275,0.00320588,0.0233333,0.00408021,0.02425,0.005654,0.0236,0.00687806,0.0253,0.014747,0.02475,0.144264,0.01994,0.232455,0.014398,0.41962,1048.63,1.72513e+196
monitor,258,hsolar,100,0.0001,0.01,100,0.042,0.00244812,0.0375,0.00437165,0.034,0.00594544,0.03275,0.00763581,0.0318,0.00926789,0.0314,0.0183026,0.02546,0.148403,0.021815,0.254313,0.015496,0.45162,1051.49,7.24657e+198
monitor,259,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.0235,0.00273957,0.021,0.00367218,0.02275,0.00530427,0.0248,0.00722779,0.0256,0.0149219,0.02133,0.12433,0.01875,0.218582,0.01416,0.412684,1054.34,2.06389e+203
monitor,260,hsolar,100,0.0001,0.01,100,0.034,0.00198181,0.0345,0.00402192,0.0366667,0.00641175,0.03525,0.0082187,0.0358,0.0104337,0.0297,0.0173117,0.02395,0.139601,0.020805,0.242539,0.01525,0.444451,1057.19,9.44109e+206
monitor,261,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.027,0.00314759,0.0263333,0.0046048,0.02725,0.00635346,0.0268,0.00781068,0.0261,0.0152133,0.01996,0.116344,0.018255,0.212812,0.013688,0.398927,1060.07,1.46505e+210
monitor,262,hsolar,100,0.0001,0.01,100,0.019,0.00110748,0.0255,0.00297272,0.0233333,0.00408021,0.02175,0.00507111,0.0224,0.00652833,0.0236,0.0137561,0.01521,0.088657,0.013365,0.155806,0.010626,0.309688,1062.96,6.40776e+212
monitor,263,hsolar,100,0.0001,0.01,100,0.018,0.0010492,0.0195,0.00227326,0.021,0.00367218,0.0215,0.00501282,0.022,0.00641175,0.0263,0.0153299,0.0223,0.129984,0.020045,0.233679,0.01489,0.433959,1065.83,3.4586e+215
monitor,264,hsolar,100,0.0001,0.01,100,0.018,0.0010492,0.0245,0.00285614,0.0276667,0.00483796,0.02925,0.00681977,0.0304,0.00885987,0.0296,0.0172534,0.02387,0.139135,0.020175,0.235195,0.015296,0.445792,1068.71,2.10714e+218
monitor,265,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.039,0.00454651,0.0413333,0.00722779,0.04525,0.0105502,0.0462,0.0134647,0.0424,0.0247144,0.02577,0.15021,0.021545,0.251166,0.015326,0.446666,1071.58,9.03727e+221
monitor,266,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.033,0.00384705,0.032,0.00559571,0.02925,0.00681977,0.0288,0.00839356,0.0263,0.0153299,0.02296,0.133831,0.020015,0.233329,0.014818,0.431861,1074.42,2.00862e+224
monitor,267,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.0295,0.00343903,0.0323333,0.005654,0.028,0.00652833,0.0272,0.00792726,0.0241,0.0140476,0.02078,0.121124,0.01806,0.210539,0.013362,0.389426,1077.3,1.83474e+228
monitor,268,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.036,0.00419678,0.0356667,0.00623689,0.033,0.0076941,0.0316,0.00920961,0.0311,0.0181278,0.02376,0.138494,0.02081,0.242597,0.015188,0.442644,1080.18,4.70228e+232
monitor,269,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.0245,0.00285614,0.027,0.00472138,0.0265,0.0061786,0.0256,0.00746095,0.027,0.0157379,0.02192,0.127769,0.0196,0.228491,0.014396,0.419562,1083.02,2.35332e+238
monitor,270,hsolar,100,0.0001,0.01,100,0.028,0.00163208,0.0265,0.0030893,0.0263333,0.0046048,0.0265,0.0061786,0.0262,0.00763581,0.0232,0.013523,0.01521,0.088657,0.0137,0.159711,0.010602,0.308988,1085.91,3.35785e+242
monitor,271,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.019,0.00221497,0.022,0.00384705,0.02275,0.00530427,0.023,0.00670319,0.0211,0.0122989,0.01708,0.099557,0.01558,0.181627,0.011992,0.349499,1088.79,2.00888e+245
monitor,272,hsolar,100,0.0001,0.01,100,0.021,0.00122406,0.0205,0.00238983,0.0206667,0.0036139,0.022,0.0051294,0.0242,0.00705293,0.0255,0.0148636,0.02174,0.12672,0.01852,0.215901,0.014122,0.411576,1091.66,7.23515e+247
monitor,273,hsolar,100,0.0001,0.01,100,0.024,0.00139893,0.032,0.00373047,0.0293333,0.0051294,0.02825,0.00658662,0.0282,0.0082187,0.0287,0.0167288,0.02201,0.128293,0.01857,0.216484,0.01409,0.410644,1094.53,1.79547e+251
monitor,274,hsolar,100,0.0001,0.01,100,0.015,0.00087433,0.015,0.00174866,0.019,0.00332245,0.02125,0.00495453,0.0236,0.00687806,0.0275,0.0160294,0.02422,0.141175,0.02019,0.23537,0.015008,0.437398,1097.37,9.41821e+253
monitor,275,hsolar,100,0.0001,0.01,100,0.034,0.00198181,0.0275,0.00320588,0.0236667,0.00413849,0.02375,0.00553742,0.0252,0.00734437,0.0234,0.0136395,0.02153,0.125495,0.0186,0.216834,0.013888,0.404756,1100.24,4.05193e+257
monitor,276,hsolar,100,0.0001,0.01,100,0.017,0.000990907,0.02,0.00233155,0.0246667,0.00431336,0.025,0.00582886,0.0262,0.00763581,0.0287,0.0167288,0.0216,0.125903,0.01895,0.220914,0.014418,0.420203,1103.14,2.34904e+262
monitor,277,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.0255,0.00297272,0.0236667,0.00413849,0.024,0.00559571,0.0254,0.00740266,0.0253,0.014747,0.0215,0.125321,0.018785,0.21899,0.013688,0.398927,1106.02,1.40375e+265
monitor,278,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.0225,0.00262299,0.0253333,0.00442994,0.0275,0.00641175,0.0294,0.00856843,0.0305,0.017778,0.02191,0.12771,0.019525,0.227617,0.014776,0.430637,1108.89,1.4857e+268
monitor,279,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.02,0.00233155,0.025,0.00437165,0.024,0.00559571,0.0222,0.00647004,0.0247,0.0143973,0.02424,0.141292,0.02104,0.245279,0.015188,0.442644,1111.77,1.36163e+273
monitor,280,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.028,0.00326416,0.028,0.00489625,0.0265,0.0061786,0.0254,0.00740266,0.0231,0.0134647,0.02203,0.12841,0.01946,0.226859,0.014434,0.420669,1114.64,7.61851e+276
monitor,281,hsolar,100,0.0001,0.01,100,0.015,0.00087433,0.0295,0.00343903,0.0243333,0.00425507,0.02475,0.00577058,0.0238,0.00693635,0.0265,0.0154465,0.0219,0.127652,0.018625,0.217125,0.013814,0.4026,1117.52,9.86052e+278
monitor,282,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.028,0.00326416,0.0293333,0.0051294,0.03,0.00699464,0.0292,0.00851014,0.031,0.0180695,0.02176,0.126836,0.018595,0.216775,0.013774,0.401434,1120.4,2.73851e+281
monitor,283,hsolar,100,0.0001,0.01,100,0.043,0.00250641,0.031,0.0036139,0.03,0.00524598,0.02975,0.00693635,0.0286,0.00833528,0.0294,0.0171369,0.02389,0.139252,0.02044,0.238284,0.0153,0.445908,1123.27,1.11344e+285
monitor,284,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.0255,0.00297272,0.0226667,0.00396363,0.023,0.00536256,0.023,0.00670319,0.0218,0.0127069,0.01702,0.0992073,0.015465,0.180287,0.012418,0.361914,1126.11,1.11094e+289
monitor,285,hsolar,100,0.0001,0.01,100,0.015,0.00087433,0.021,0.00244812,0.0246667,0.00431336,0.0275,0.00641175,0.0276,0.00804383,0.0298,0.01737,0.02383,0.138902,0.01973,0.230007,0.014396,0.419562,1128.98,3.52634e+291
monitor,286,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.029,0.00338074,0.0296667,0.00518769,0.0305,0.00711121,0.0306,0.00891816,0.0298,0.01737,0.0222,0.129401,0.02,0.233155,0.01485,0.432793,1131.87,1.27942e+295
monitor,287,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.0395,0.0046048,0.035,0.00612031,0.03575,0.00833528,0.0342,0.00996736,0.0325,0.0189438,0.02191,0.12771,0.018965,0.221089,0.014216,0.414316,1134.75,2.8562e+296
monitor,288,hsolar,100,0.0001,0.01,100,0.024,0.00139893,0.0295,0.00343903,0.0363333,0.00635346,0.037,0.00862672,0.0378,0.0110166,0.0358,0.0208673,0.02596,0.151317,0.021685,0.252798,0.015316,0.446374,1137.61,2.17562e+299
monitor,289,hsolar,100,0.0001,0.01,100,0.037,0.00215668,0.031,0.0036139,0.03,0.00524598,0.02975,0.00693635,0.0268,0.00781068,0.026,0.015155,0.02092,0.12194,0.018295,0.213278,0.01333,0.388494,1140.48,1.55846e+304
monitor,290,hsolar,100,0.0001,0.01,100,0.026,0.0015155,0.0315,0.00367218,0.032,0.00559571,0.029,0.00676148,0.0292,0.00851014,0.0265,0.0154465,0.02116,0.123339,0.018565,0.216426,0.013844,0.403474,1143.36,3.49868e+306
monitor,291,hsolar,100,0.0001,0.01,100,0.054,0.00314759,0.048,0.00559571,0.0406667,0.00711121,0.03825,0.00891816,0.0348,0.0101422,0.0315,0.0183609,0.02175,0.126778,0.01924,0.224295,0.01497,0.436291,1146.23,inf
monitor,292,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.027,0.00314759,0.0286667,0.00501282,0.027,0.00629517,0.0278,0.00810212,0.0241,0.0140476,0.02146,0.125087,0.017985,0.209664,0.01339,0.390242,1149.1,inf


==> Plots/exhsolar_ml1m_hsolar_0.0001_100_0.01_100_16.txt <==
monitor,0,hsolar,100,0.0001,0.01,100,0.005,0.000291443,0.0055,0.000641175,0.006,0.0010492,0.00625,0.00145722,0.0058,0.00169037,0.0053,0.0030893,0.00523,0.030485,0.0051,0.0594544,0.005212,0.1519,12.8538,1.03109e+09
monitor,1,hsolar,100,0.0001,0.01,100,0.068,0.00396363,0.06,0.00699464,0.0573333,0.0100256,0.06025,0.0140476,0.0584,0.0170203,0.0534,0.0311261,0.03382,0.197132,0.027215,0.317265,0.01899,0.553451,15.7297,9.70422e+08
monitor,2,hsolar,100,0.0001,0.01,100,0.109,0.00635346,0.0995,0.0115994,0.0976667,0.0170786,0.091,0.0212171,0.0874,0.0254721,0.0754,0.0439496,0.0402,0.23432,0.03079,0.358941,0.02042,0.595127,18.7667,9.64208e+08
monitor,3,hsolar,100,0.0001,0.01,100,0.078,0.00454651,0.0805,0.00938447,0.0783333,0.0136978,0.07325,0.0170786,0.0686,0.019993,0.0665,0.0387619,0.04035,0.235195,0.03091,0.36034,0.020528,0.598275,21.9224,9.62848e+08
monitor,4,hsolar,100,0.0001,0.01,100,0.09,0.00524598,0.093,0.0108417,0.085,0.0148636,0.081,0.0188855,0.081,0.0236069,0.0731,0.042609,0.04033,0.235078,0.031035,0.361798,0.020518,0.597983,25.2475,9.4576e+08
monitor,5,hsolar,100,0.0001,0.01,100,0.093,0.00542084,0.083,0.00967592,0.0813333,0.0142224,0.078,0.0181861,0.0738,0.0215085,0.0705,0.0410935,0.04021,0.234379,0.03128,0.364654,0.020536,0.598508,28.7437,9.36661e+08
monitor,6,hsolar,100,0.0001,0.01,100,0.095,0.00553742,0.0935,0.0109,0.087,0.0152133,0.08725,0.0203427,0.0844,0.0245978,0.0755,0.0440079,0.04068,0.237118,0.03147,0.366869,0.020548,0.598858,32.4506,9.24634e+08
monitor,7,hsolar,100,0.0001,0.01,100,0.089,0.00518769,0.0995,0.0115994,0.0916667,0.0160294,0.0865,0.0201679,0.0848,0.0247144,0.0748,0.0435999,0.04189,0.244171,0.031745,0.370075,0.020656,0.602005,36.3601,9.18921e+08
monitor,8,hsolar,100,0.0001,0.01,100,0.104,0.00606202,0.097,0.011308,0.0886667,0.0155048,0.08525,0.0198764,0.0822,0.0239566,0.0741,0.0431919,0.04273,0.249067,0.032445,0.378235,0.020878,0.608475,40.4779,8.93018e+08
monitor,9,hsolar,100,0.0001,0.01,100,0.089,0.00518769,0.091,0.0106085,0.0953333,0.0166706,0.089,0.0207508,0.0852,0.024831,0.0798,0.0465143,0.04265,0.248601,0.03254,0.379343,0.021182,0.617335,44.8668,8.79411e+08
monitor,10,hsolar,100,0.0001,0.01,100,0.084,0.00489625,0.095,0.0110748,0.0923333,0.016146,0.0895,0.0208673,0.0878,0.0255887,0.0797,0.0464561,0.04328,0.252273,0.03305,0.385288,0.021332,0.621707,49.5156,8.67548e+08
monitor,11,hsolar,100,0.0001,0.01,100,0.104,0.00606202,0.1065,0.0124155,0.104667,0.0183026,0.09875,0.023024,0.0964,0.0280951,0.0854,0.0497785,0.04488,0.261599,0.0337,0.392865,0.021424,0.624388,54.2659,8.54334e+08
monitor,12,hsolar,100,0.0001,0.01,100,0.111,0.00647004,0.1075,0.0125321,0.103333,0.0180695,0.1,0.0233155,0.097,0.02827,0.0894,0.05211,0.04618,0.269177,0.03466,0.404057,0.021766,0.634355,59.3654,8.38129e+08
monitor,13,hsolar,100,0.0001,0.01,100,0.117,0.00681977,0.115,0.0134064,0.106,0.0185358,0.10225,0.0238401,0.099,0.0288529,0.0904,0.0526929,0.0472,0.275122,0.035285,0.411343,0.022142,0.645314,64.7132,8.21395e+08
monitor,14,hsolar,100,0.0001,0.01,100,0.127,0.00740266,0.121,0.0141059,0.113333,0.0198181,0.10875,0.0253556,0.105,0.0306015,0.0934,0.0544416,0.04873,0.284041,0.035725,0.416472,0.022378,0.652192,70.3011,8.11645e+08
monitor,15,hsolar,100,0.0001,0.01,100,0.132,0.0076941,0.1215,0.0141641,0.118667,0.0207508,0.117,0.0272791,0.1128,0.0328748,0.1011,0.0589298,0.04962,0.289228,0.036875,0.429879,0.022632,0.659594,76.1888,7.93491e+08
monitor,16,hsolar,100,0.0001,0.01,100,0.133,0.00775239,0.1265,0.014747,0.127667,0.0223246,0.12225,0.0285031,0.1174,0.0342154,0.1022,0.059571,0.05058,0.294824,0.03751,0.437281,0.022988,0.66997,82.3093,7.8189e+08
monitor,17,hsolar,100,0.0001,0.01,100,0.134,0.00781068,0.1285,0.0149802,0.12,0.0209839,0.1165,0.0271625,0.1118,0.0325834,0.1005,0.0585801,0.05107,0.29768,0.03812,0.444393,0.023198,0.67609,88.6425,7.6888e+08
monitor,18,hsolar,100,0.0001,0.01,100,0.136,0.00792726,0.131,0.0152716,0.128667,0.0224994,0.12475,0.029086,0.1212,0.0353229,0.1038,0.0605036,0.0521,0.303684,0.038355,0.447132,0.023378,0.681336,95.2889,7.60496e+08
monitor,19,hsolar,100,0.0001,0.01,100,0.146,0.00851014,0.133,0.0155048,0.124333,0.0217417,0.123,0.028678,0.1196,0.0348566,0.1059,0.0617277,0.05306,0.30928,0.03896,0.454185,0.023702,0.690779,102.13,7.48928e+08
monitor,20,hsolar,100,0.0001,0.01,100,0.159,0.00926789,0.136,0.0158545,0.129667,0.0226743,0.1265,0.0294941,0.123,0.0358475,0.1107,0.0645255,0.05421,0.315983,0.03982,0.464211,0.023852,0.69515,109.244,7.43558e+08
monitor,21,hsolar,100,0.0001,0.01,100,0.138,0.00804383,0.1415,0.0164957,0.137,0.0239566,0.132,0.0307764,0.1266,0.0368967,0.113,0.0658662,0.05453,0.317848,0.04013,0.467825,0.024018,0.699988,116.6,7.37641e+08
monitor,22,hsolar,100,0.0001,0.01,100,0.16,0.00932618,0.1485,0.0173117,0.142667,0.0249475,0.13575,0.0316507,0.1312,0.0382374,0.1125,0.0655747,0.05519,0.321695,0.040495,0.47208,0.024276,0.707508,124.212,7.20069e+08
monitor,23,hsolar,100,0.0001,0.01,100,0.16,0.00932618,0.1575,0.0183609,0.147,0.0257053,0.14325,0.0333994,0.1334,0.0388785,0.114,0.0664491,0.05568,0.324551,0.040695,0.474411,0.024426,0.711879,132.064,7.27662e+08
monitor,24,hsolar,100,0.0001,0.01,100,0.134,0.00781068,0.131,0.0152716,0.132667,0.0231989,0.13375,0.0311844,0.1284,0.0374213,0.1139,0.0663908,0.05697,0.33207,0.04119,0.480182,0.024594,0.716775,140.158,7.16948e+08
monitor,25,hsolar,100,0.0001,0.01,100,0.169,0.00985078,0.1585,0.0184775,0.144667,0.0252973,0.139,0.0324085,0.1354,0.0394614,0.1177,0.0686057,0.05811,0.338715,0.041885,0.488284,0.024802,0.722837,148.47,6.96113e+08
monitor,26,hsolar,100,0.0001,0.01,100,0.172,0.0100256,0.152,0.0177197,0.144667,0.0252973,0.139,0.0324085,0.1324,0.0385871,0.1176,0.0685474,0.05847,0.340814,0.042345,0.493647,0.024866,0.724703,157.041,6.96931e+08
monitor,27,hsolar,100,0.0001,0.01,100,0.166,0.00967592,0.1505,0.0175449,0.138333,0.0241898,0.13225,0.0308347,0.1296,0.037771,0.1168,0.0680811,0.05899,0.343845,0.042495,0.495395,0.024966,0.727617,165.73,6.93151e+08
monitor,28,hsolar,100,0.0001,0.01,100,0.164,0.00955934,0.15,0.0174866,0.149333,0.0261133,0.143,0.0333411,0.138,0.0402192,0.1209,0.070471,0.05921,0.345127,0.042885,0.499942,0.02508,0.73094,174.755,6.8964e+08
monitor,29,hsolar,100,0.0001,0.01,100,0.164,0.00955934,0.1565,0.0182443,0.142333,0.0248893,0.1405,0.0327582,0.1388,0.0404523,0.1184,0.0690138,0.06019,0.350839,0.043235,0.504022,0.0252,0.734437,184.021,6.78051e+08
monitor,30,hsolar,100,0.0001,0.01,100,0.173,0.0100839,0.159,0.0185358,0.161,0.0281534,0.15275,0.0356144,0.1444,0.0420844,0.1255,0.0731522,0.05992,0.349266,0.0434,0.505945,0.025366,0.739275,193.567,6.72736e+08
monitor,31,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.168,0.019585,0.154667,0.0270459,0.1445,0.0336908,0.1408,0.0410352,0.1224,0.0713453,0.06042,0.35218,0.04375,0.510026,0.025476,0.742481,203.328,6.66635e+08
monitor,32,hsolar,100,0.0001,0.01,100,0.161,0.00938447,0.1495,0.0174283,0.148333,0.0259384,0.14625,0.0340989,0.1394,0.0406272,0.1232,0.0718116,0.06073,0.353987,0.04391,0.511891,0.02554,0.744346,213.303,6.69153e+08
monitor,33,hsolar,100,0.0001,0.01,100,0.161,0.00938447,0.1555,0.0181278,0.148667,0.0259967,0.14475,0.0337491,0.1432,0.0417347,0.1291,0.0752506,0.06099,0.355502,0.04404,0.513406,0.025616,0.746561,223.505,6.60838e+08
monitor,34,hsolar,100,0.0001,0.01,100,0.17,0.00990907,0.157,0.0183026,0.152667,0.0266962,0.148,0.0345069,0.1426,0.0415598,0.1275,0.074318,0.06128,0.357193,0.044205,0.51533,0.025626,0.746852,233.79,6.6164e+08
monitor,35,hsolar,100,0.0001,0.01,100,0.189,0.0110166,0.1685,0.0196433,0.158,0.0276288,0.1505,0.0350898,0.1416,0.0412684,0.1233,0.0718699,0.06102,0.355677,0.04415,0.514689,0.025606,0.74627,244.79,6.51637e+08
monitor,36,hsolar,100,0.0001,0.01,100,0.168,0.00979249,0.149,0.01737,0.140333,0.0245395,0.1345,0.0313593,0.1358,0.039578,0.1217,0.0709373,0.0618,0.360224,0.044625,0.520226,0.025762,0.750816,255.685,6.62764e+08
monitor,37,hsolar,100,0.0001,0.01,100,0.166,0.00967592,0.163,0.0190021,0.157,0.027454,0.1515,0.0353229,0.1462,0.042609,0.127,0.0740266,0.06261,0.364945,0.044735,0.521509,0.02584,0.753089,266.665,6.53331e+08
monitor,38,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.1705,0.0198764,0.163667,0.0286197,0.15975,0.0372464,0.1522,0.0443577,0.131,0.0763581,0.06239,0.363663,0.045,0.524598,0.025866,0.753847,277.838,6.43418e+08
monitor,39,hsolar,100,0.0001,0.01,100,0.183,0.0106668,0.178,0.0207508,0.166333,0.029086,0.16075,0.0374796,0.1546,0.0450571,0.1358,0.079156,0.06351,0.370191,0.04514,0.52623,0.026068,0.759734,289.273,6.43369e+08
monitor,40,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.1795,0.0209256,0.170667,0.0298438,0.16575,0.0386454,0.1572,0.0458149,0.1366,0.0796223,0.06367,0.371124,0.045335,0.528503,0.026026,0.75851,301.16,6.3942e+08
monitor,41,hsolar,100,0.0001,0.01,100,0.165,0.00961763,0.157,0.0183026,0.149667,0.0261716,0.1455,0.033924,0.1436,0.0418512,0.1284,0.0748426,0.06349,0.370075,0.045465,0.530019,0.026086,0.760259,313.05,6.39169e+08
monitor,42,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.1885,0.0219748,0.175,0.0306015,0.164,0.0382374,0.1552,0.045232,0.1319,0.0768827,0.06342,0.369667,0.04562,0.531826,0.026028,0.758568,325.197,6.29106e+08
monitor,43,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.1875,0.0218582,0.173333,0.0303101,0.16275,0.0379459,0.1542,0.0449405,0.1319,0.0768827,0.06419,0.374155,0.046015,0.53643,0.02616,0.762415,337.945,6.34784e+08
monitor,44,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.176,0.0205176,0.159667,0.0279203,0.1535,0.0357892,0.1478,0.0430753,0.13,0.0757752,0.06427,0.374621,0.046265,0.539345,0.02617,0.762707,350.706,6.29666e+08
monitor,45,hsolar,100,0.0001,0.01,100,0.189,0.0110166,0.186,0.0216834,0.17,0.0297272,0.16225,0.0378293,0.1574,0.0458732,0.1362,0.0793891,0.06415,0.373922,0.04624,0.539053,0.02618,0.762998,363.739,6.22313e+08
monitor,46,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.179,0.0208673,0.167667,0.0293192,0.16125,0.0375962,0.1534,0.0447074,0.132,0.076941,0.06429,0.374738,0.04625,0.53917,0.026218,0.764106,376.781,6.23583e+08
monitor,47,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.1875,0.0218582,0.175667,0.0307181,0.16875,0.0393448,0.1568,0.0456983,0.1332,0.0776405,0.06496,0.378643,0.0464,0.540919,0.02626,0.76533,390.294,6.19862e+08
monitor,48,hsolar,100,0.0001,0.01,100,0.189,0.0110166,0.1725,0.0201096,0.166333,0.029086,0.157,0.0366053,0.1508,0.0439496,0.133,0.0775239,0.06467,0.376953,0.04637,0.540569,0.026314,0.766904,404.055,6.12392e+08
monitor,49,hsolar,100,0.0001,0.01,100,0.191,0.0111331,0.184,0.0214502,0.172,0.0300769,0.161,0.0375379,0.1544,0.0449988,0.1365,0.079564,0.06552,0.381907,0.04647,0.541735,0.026348,0.767895,418.731,6.18983e+08
monitor,50,hsolar,100,0.0001,0.01,100,0.174,0.0101422,0.1625,0.0189438,0.154667,0.0270459,0.1515,0.0353229,0.1478,0.0430753,0.129,0.0751924,0.06555,0.382082,0.046715,0.544591,0.026322,0.767137,432.954,6.13249e+08
monitor,51,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.1925,0.0224411,0.178,0.0311261,0.166,0.0387037,0.157,0.0457566,0.1344,0.0783399,0.06539,0.381149,0.047125,0.54937,0.02629,0.766204,447.452,6.10924e+08
monitor,52,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1885,0.0219748,0.174667,0.0305433,0.16525,0.0385288,0.1604,0.0467475,0.1366,0.0796223,0.06582,0.383656,0.04671,0.544533,0.026378,0.768769,462.142,6.05701e+08
monitor,53,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.184,0.0214502,0.172333,0.0301352,0.16875,0.0393448,0.1598,0.0465726,0.1393,0.0811961,0.06555,0.382082,0.046965,0.547505,0.026376,0.768711,477.108,6.1706e+08
monitor,54,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.1835,0.0213919,0.164,0.028678,0.16025,0.037363,0.158,0.046048,0.1376,0.0802052,0.06598,0.384588,0.046885,0.546573,0.026476,0.771625,492.24,6.03032e+08
monitor,55,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.1765,0.0205759,0.172667,0.0301935,0.167,0.0389368,0.157,0.0457566,0.1366,0.0796223,0.06647,0.387445,0.047295,0.551352,0.02648,0.771742,507.274,6.05603e+08
monitor,56,hsolar,100,0.0001,0.01,100,0.192,0.0111914,0.1875,0.0218582,0.175,0.0306015,0.16475,0.0384122,0.158,0.046048,0.1385,0.0807298,0.06705,0.390825,0.047395,0.552518,0.026478,0.771683,522.873,6.05226e+08
monitor,57,hsolar,100,0.0001,0.01,100,0.225,0.0131149,0.194,0.022616,0.177667,0.0310678,0.17175,0.0400443,0.1694,0.0493705,0.1416,0.0825367,0.06697,0.390359,0.04754,0.554208,0.02655,0.773782,538.789,5.92986e+08
monitor,58,hsolar,100,0.0001,0.01,100,0.197,0.0114829,0.1875,0.0218582,0.171667,0.0300187,0.162,0.037771,0.1568,0.0456983,0.1375,0.0801469,0.06689,0.389893,0.04763,0.555258,0.026576,0.77454,554.909,6.04496e+08
monitor,59,hsolar,100,0.0001,0.01,100,0.233,0.0135813,0.2105,0.0245395,0.196,0.0342737,0.18475,0.0430753,0.172,0.0501282,0.1469,0.085626,0.06749,0.39339,0.04771,0.55619,0.026532,0.773257,572.185,5.99001e+08
monitor,60,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.205,0.0238983,0.189333,0.033108,0.1745,0.0406855,0.1632,0.0475635,0.1404,0.0818373,0.06724,0.391933,0.04764,0.555374,0.026586,0.774831,588.676,5.95782e+08
monitor,61,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.187,0.0218,0.176333,0.0308347,0.172,0.0401026,0.1666,0.0485544,0.145,0.0845185,0.06733,0.392457,0.047865,0.557997,0.026592,0.775006,605.144,5.91044e+08
monitor,62,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.1865,0.0217417,0.174,0.0304267,0.172,0.0401026,0.166,0.0483796,0.1436,0.0837025,0.06768,0.394498,0.047785,0.557065,0.026662,0.777046,622.171,5.95932e+08
monitor,63,hsolar,100,0.0001,0.01,100,0.192,0.0111914,0.1905,0.022208,0.180333,0.0315342,0.16775,0.0391117,0.1618,0.0471555,0.1427,0.0831779,0.06742,0.392982,0.047635,0.555316,0.026694,0.777979,639.084,5.92965e+08
monitor,64,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.1905,0.022208,0.179,0.031301,0.16925,0.0394614,0.1646,0.0479716,0.1474,0.0859175,0.06737,0.392691,0.047695,0.556015,0.026706,0.778328,656.542,5.80898e+08
monitor,65,hsolar,100,0.0001,0.01,100,0.197,0.0114829,0.1945,0.0226743,0.184667,0.0322919,0.17375,0.0405106,0.1682,0.0490208,0.1431,0.0834111,0.06717,0.391525,0.04788,0.558172,0.026778,0.780427,674.134,5.83554e+08
monitor,66,hsolar,100,0.0001,0.01,100,0.191,0.0111331,0.18,0.0209839,0.171333,0.0299604,0.16825,0.0392283,0.1646,0.0479716,0.1407,0.0820121,0.06741,0.392924,0.047765,0.556831,0.026738,0.779261,692.132,5.8764e+08
monitor,67,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.1835,0.0213919,0.177,0.0309513,0.17,0.0396363,0.163,0.0475052,0.145,0.0845185,0.06837,0.398519,0.048225,0.562194,0.026814,0.781476,710.396,5.89895e+08
monitor,68,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.1895,0.0220914,0.180667,0.0315924,0.171,0.0398694,0.1668,0.0486127,0.1442,0.0840522,0.06763,0.394206,0.04794,0.558872,0.026758,0.779844,728.429,5.79293e+08
monitor,69,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.198,0.0230823,0.182,0.0318256,0.17725,0.0413266,0.1756,0.0511774,0.146,0.0851014,0.06818,0.397412,0.04806,0.56027,0.026776,0.780368,747.095,5.80153e+08
monitor,70,hsolar,100,0.0001,0.01,100,0.227,0.0132315,0.1945,0.0226743,0.179,0.031301,0.1745,0.0406855,0.169,0.0492539,0.1476,0.086034,0.06801,0.396421,0.04798,0.559338,0.026738,0.779261,765.985,5.85677e+08
monitor,71,hsolar,100,0.0001,0.01,100,0.199,0.0115994,0.1895,0.0220914,0.182,0.0318256,0.173,0.0403357,0.1668,0.0486127,0.1449,0.0844602,0.06792,0.395896,0.04778,0.557006,0.02675,0.779611,785.133,5.77032e+08
monitor,72,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.1945,0.0226743,0.183667,0.032117,0.1735,0.0404523,0.168,0.0489625,0.1465,0.0853929,0.06823,0.397703,0.04793,0.558755,0.02685,0.782525,804.519,5.78015e+08
monitor,73,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.2,0.0233155,0.195,0.0340989,0.1875,0.0437165,0.1796,0.0523432,0.1495,0.0871415,0.0687,0.400443,0.048165,0.561495,0.026832,0.782,824.099,5.79294e+08
monitor,74,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.196,0.0228491,0.182333,0.0318839,0.1705,0.0397529,0.163,0.0475052,0.1448,0.084402,0.06867,0.400268,0.04828,0.562835,0.026882,0.783458,845.825,5.73955e+08
monitor,75,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.1955,0.0227909,0.178,0.0311261,0.17025,0.0396946,0.1658,0.0483213,0.1452,0.0846351,0.06822,0.397645,0.04819,0.561786,0.026916,0.784449,866.038,5.81636e+08
monitor,76,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1935,0.0225577,0.175667,0.0307181,0.17525,0.0408603,0.1654,0.0482047,0.1466,0.0854512,0.06827,0.397937,0.048365,0.563826,0.02689,0.783691,888.185,5.713e+08
monitor,77,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.1925,0.0224411,0.183333,0.0320588,0.17275,0.0402775,0.1686,0.0491373,0.1463,0.0852763,0.06898,0.402075,0.04828,0.562835,0.026902,0.784041,909.87,5.66218e+08
monitor,78,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.1925,0.0224411,0.182333,0.0318839,0.1745,0.0406855,0.169,0.0492539,0.1447,0.0843437,0.06871,0.400501,0.04844,0.5647,0.026942,0.785206,930.621,5.77084e+08
monitor,79,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.1945,0.0226743,0.175667,0.0307181,0.1705,0.0397529,0.1614,0.0470389,0.1443,0.0841105,0.06876,0.400793,0.04832,0.563301,0.026938,0.78509,951.667,5.64344e+08
monitor,80,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.192,0.0223828,0.182333,0.0318839,0.1685,0.0392865,0.1644,0.0479133,0.1458,0.0849848,0.06909,0.402716,0.0484,0.564234,0.026912,0.784332,972.976,5.71176e+08
monitor,81,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.212,0.0247144,0.188333,0.0329331,0.177,0.0412684,0.1692,0.0493122,0.1458,0.0849848,0.06925,0.403649,0.048325,0.56336,0.026954,0.785556,994.488,5.73628e+08
monitor,82,hsolar,100,0.0001,0.01,100,0.189,0.0110166,0.175,0.020401,0.178333,0.0311844,0.1705,0.0397529,0.1652,0.0481464,0.1432,0.0834693,0.06942,0.40464,0.048395,0.564176,0.027022,0.787538,1016.69,5.7233e+08
monitor,83,hsolar,100,0.0001,0.01,100,0.197,0.0114829,0.1835,0.0213919,0.177,0.0309513,0.173,0.0403357,0.1664,0.0484962,0.146,0.0851014,0.06975,0.406563,0.048595,0.566507,0.027076,0.789112,1038.02,5.75493e+08
monitor,84,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.194,0.022616,0.185,0.0323502,0.17225,0.0401609,0.1684,0.049079,0.1437,0.0837608,0.06892,0.401725,0.04841,0.564351,0.027042,0.788121,1060.09,5.67535e+08
monitor,85,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.193,0.0224994,0.184667,0.0322919,0.1755,0.0409186,0.174,0.0507111,0.1491,0.0869084,0.06951,0.405164,0.048785,0.568722,0.027024,0.787596,1082.37,5.71326e+08
monitor,86,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.19,0.0221497,0.180333,0.0315342,0.17525,0.0408603,0.168,0.0489625,0.1469,0.085626,0.06983,0.40703,0.04892,0.570296,0.027004,0.787013,1105.06,5.68367e+08
monitor,87,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.194,0.022616,0.189333,0.033108,0.184,0.0429004,0.1762,0.0513523,0.1494,0.0870832,0.06997,0.407846,0.04879,0.568781,0.027046,0.788237,1127.88,5.57371e+08
monitor,88,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.191,0.0222663,0.182333,0.0318839,0.17675,0.0412101,0.1722,0.0501865,0.1452,0.0846351,0.06975,0.406563,0.04904,0.571695,0.027042,0.788121,1150.87,5.60468e+08
monitor,89,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.194,0.022616,0.185333,0.0324085,0.17575,0.0409769,0.1698,0.0494871,0.1485,0.0865586,0.06994,0.407671,0.048985,0.571054,0.027056,0.788529,1173.65,5.63076e+08
monitor,90,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.197,0.0229657,0.185,0.0323502,0.17525,0.0408603,0.1688,0.0491956,0.1471,0.0857426,0.06995,0.407729,0.04895,0.570646,0.027078,0.78917,1197.06,5.7052e+08
monitor,91,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.1915,0.0223246,0.183,0.0320005,0.174,0.0405689,0.169,0.0492539,0.1459,0.0850431,0.07019,0.409128,0.049045,0.571753,0.027138,0.790919,1220.86,5.55348e+08
monitor,92,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.2035,0.0237235,0.199667,0.0349149,0.185,0.0431336,0.1742,0.0507694,0.1502,0.0875495,0.07032,0.409886,0.04904,0.571695,0.02718,0.792143,1244.84,5.57345e+08
monitor,93,hsolar,100,0.0001,0.01,100,0.239,0.013931,0.21,0.0244812,0.200667,0.0350898,0.1885,0.0439496,0.1756,0.0511774,0.1519,0.0885405,0.07045,0.410644,0.049105,0.572453,0.027102,0.789869,1268.5,5.59719e+08
monitor,94,hsolar,100,0.0001,0.01,100,0.23,0.0134064,0.2045,0.0238401,0.191667,0.033516,0.18175,0.0423758,0.1758,0.0512357,0.1502,0.0875495,0.07026,0.409536,0.049125,0.572686,0.027204,0.792842,1292.99,5.52095e+08
monitor,95,hsolar,100,0.0001,0.01,100,0.226,0.0131732,0.2005,0.0233737,0.19,0.0332245,0.18475,0.0430753,0.1778,0.0518186,0.151,0.0880159,0.07074,0.412334,0.048915,0.570238,0.027182,0.792201,1317.75,5.61045e+08
monitor,96,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.1875,0.0218582,0.176333,0.0308347,0.17175,0.0400443,0.1636,0.0476801,0.1492,0.0869667,0.07031,0.409827,0.04925,0.574143,0.02714,0.790977,1342.66,5.53077e+08
monitor,97,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.204,0.0237818,0.189,0.0330497,0.182,0.0424341,0.177,0.0515855,0.1492,0.0869667,0.0709,0.413266,0.04931,0.574843,0.027164,0.791676,1367.21,5.60681e+08
monitor,98,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.1885,0.0219748,0.184333,0.0322336,0.176,0.0410352,0.1698,0.0494871,0.1489,0.0867918,0.07045,0.410644,0.049195,0.573502,0.027136,0.79086,1392.52,5.60031e+08
monitor,99,hsolar,100,0.0001,0.01,100,0.217,0.0126486,0.204,0.0237818,0.188,0.0328748,0.1775,0.0413849,0.1696,0.0494288,0.1504,0.0876661,0.07021,0.409245,0.049115,0.572569,0.027152,0.791327,1417.54,5.51258e+08
monitor,100,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.186,0.0216834,0.175333,0.0306598,0.171,0.0398694,0.1672,0.0487293,0.1476,0.086034,0.07012,0.40872,0.049205,0.573619,0.02716,0.79156,1453.13,4.1327e+08
monitor,101,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.1955,0.0227909,0.182667,0.0319422,0.173,0.0403357,0.1678,0.0489042,0.1484,0.0865003,0.07059,0.41146,0.04934,0.575192,0.0272,0.792726,1479.24,4.48016e+08
monitor,102,hsolar,100,0.0001,0.01,100,0.13,0.00757752,0.1695,0.0197599,0.161667,0.02827,0.16875,0.0393448,0.164,0.0477967,0.1491,0.0869084,0.07151,0.416822,0.049745,0.579914,0.027248,0.794125,1505.08,4.70621e+08
monitor,103,hsolar,100,0.0001,0.01,100,0.111,0.00647004,0.1385,0.016146,0.148,0.0258802,0.148,0.0345069,0.1504,0.0438331,0.1445,0.0842271,0.0716,0.417347,0.04986,0.581254,0.027324,0.796339,1531.72,4.36515e+08
monitor,104,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.2085,0.0243064,0.195667,0.0342154,0.1905,0.0444159,0.18,0.0524598,0.1604,0.093495,0.07243,0.422185,0.050155,0.584693,0.02737,0.79768,1558.38,4.63419e+08
monitor,105,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.1855,0.0216251,0.176333,0.0308347,0.17225,0.0401609,0.1686,0.0491373,0.1551,0.0904057,0.07278,0.424225,0.05015,0.584635,0.02744,0.79972,1585.32,4.48914e+08
monitor,106,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.191,0.0222663,0.19,0.0332245,0.18225,0.0424924,0.175,0.0510026,0.1575,0.0918046,0.07324,0.426906,0.050355,0.587025,0.027478,0.800828,1612.45,4.46525e+08
monitor,107,hsolar,100,0.0001,0.01,100,0.211,0.0122989,0.2025,0.0236069,0.192333,0.0336325,0.184,0.0429004,0.1758,0.0512357,0.1599,0.0932035,0.07316,0.42644,0.050465,0.588307,0.027486,0.801061,1639.76,4.57124e+08
monitor,108,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.1755,0.0204593,0.171667,0.0300187,0.17375,0.0405106,0.172,0.0501282,0.1571,0.0915715,0.07312,0.426207,0.050335,0.586792,0.027452,0.80007,1667.16,4.45214e+08
monitor,109,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.1985,0.0231406,0.199667,0.0349149,0.1885,0.0439496,0.1828,0.0532758,0.1597,0.093087,0.07392,0.43087,0.050485,0.58854,0.027464,0.80042,1694.44,4.75769e+08
monitor,110,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.199,0.0231989,0.194333,0.0339823,0.186,0.0433668,0.1828,0.0532758,0.1588,0.0925624,0.07364,0.429238,0.05053,0.589065,0.027374,0.797797,1722.35,4.49331e+08
monitor,111,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.1935,0.0225577,0.188667,0.0329914,0.189,0.0440662,0.1858,0.0541502,0.1621,0.0944859,0.07317,0.426498,0.05029,0.586267,0.02743,0.799429,1750.42,4.44544e+08
monitor,112,hsolar,100,0.0001,0.01,100,0.235,0.0136978,0.2215,0.0258219,0.21,0.0367218,0.20525,0.047855,0.1948,0.0567731,0.1677,0.0977501,0.0729,0.424924,0.0506,0.589881,0.027458,0.800245,1778.21,4.73685e+08
monitor,113,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.1935,0.0225577,0.187,0.0326999,0.1845,0.043017,0.1804,0.0525764,0.1586,0.0924458,0.07254,0.422826,0.050495,0.588657,0.027462,0.800361,1806.63,4.79929e+08
monitor,114,hsolar,100,0.0001,0.01,100,0.141,0.0082187,0.1755,0.0204593,0.181333,0.031709,0.17625,0.0410935,0.1744,0.0508277,0.1556,0.0906971,0.07298,0.425391,0.05073,0.591397,0.027534,0.80246,1834.88,4.62503e+08
monitor,115,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.192,0.0223828,0.184333,0.0322336,0.18025,0.0420261,0.1756,0.0511774,0.1597,0.093087,0.07382,0.430287,0.05092,0.593612,0.027552,0.802984,1863.7,4.60825e+08
monitor,116,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.208,0.0242481,0.198667,0.03474,0.19175,0.0447074,0.1828,0.0532758,0.1607,0.0936699,0.07359,0.428946,0.050785,0.592038,0.02755,0.802926,1892.24,4.79807e+08
monitor,117,hsolar,100,0.0001,0.01,100,0.145,0.00845185,0.158,0.0184192,0.172333,0.0301352,0.174,0.0405689,0.1726,0.0503031,0.1568,0.0913966,0.07345,0.42813,0.050645,0.590406,0.027494,0.801294,1921.56,4.555e+08
monitor,118,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.1885,0.0219748,0.187,0.0326999,0.18425,0.0429587,0.181,0.0527512,0.1636,0.0953602,0.07328,0.427139,0.05082,0.592446,0.02759,0.804092,1951.03,4.56279e+08
monitor,119,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.2095,0.0244229,0.203,0.0354978,0.1985,0.0462812,0.1914,0.0557822,0.1628,0.0948939,0.0734,0.427839,0.05076,0.591746,0.027586,0.803975,1980.71,4.6151e+08
monitor,120,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.196,0.0228491,0.192333,0.0336325,0.187,0.0435999,0.1822,0.053101,0.1606,0.0936116,0.07319,0.426615,0.050515,0.58889,0.027568,0.803451,2010.57,4.75445e+08
monitor,121,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.201,0.023432,0.198333,0.0346817,0.1895,0.0441828,0.1828,0.0532758,0.1621,0.0944859,0.07324,0.426906,0.050605,0.589939,0.02745,0.800012,2040.66,4.74092e+08
monitor,122,hsolar,100,0.0001,0.01,100,0.16,0.00932618,0.178,0.0207508,0.177,0.0309513,0.18075,0.0421427,0.1762,0.0513523,0.1599,0.0932035,0.0733,0.427256,0.05081,0.592329,0.027536,0.802518,2070.82,4.7035e+08
monitor,123,hsolar,100,0.0001,0.01,100,0.181,0.0105502,0.1775,0.0206925,0.178333,0.0311844,0.17575,0.0409769,0.174,0.0507111,0.1572,0.0916298,0.07361,0.429063,0.05081,0.592329,0.027542,0.802693,2100.63,4.57841e+08
monitor,124,hsolar,100,0.0001,0.01,100,0.211,0.0122989,0.209,0.0243647,0.197,0.0344486,0.19,0.0442994,0.1838,0.0535673,0.1616,0.0941945,0.07343,0.428014,0.050845,0.592737,0.027584,0.803917,2131.21,4.55844e+08
monitor,125,hsolar,100,0.0001,0.01,100,0.211,0.0122989,0.194,0.022616,0.194333,0.0339823,0.19075,0.0444742,0.1844,0.0537421,0.162,0.0944276,0.07421,0.43256,0.050845,0.592737,0.027588,0.804034,2162.06,4.85536e+08
monitor,126,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.189,0.0220331,0.188333,0.0329331,0.1855,0.0432502,0.18,0.0524598,0.158,0.0920961,0.07347,0.428247,0.05063,0.590231,0.027542,0.802693,2193.15,5.0037e+08
monitor,127,hsolar,100,0.0001,0.01,100,0.141,0.0082187,0.1635,0.0190604,0.163667,0.0286197,0.16675,0.0388785,0.1706,0.0497202,0.1543,0.0899394,0.07383,0.430345,0.050965,0.594136,0.027524,0.802168,2224.4,4.60268e+08
monitor,128,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.217,0.0252973,0.203333,0.0355561,0.1955,0.0455817,0.1878,0.054733,0.1656,0.096526,0.07366,0.429354,0.05084,0.592679,0.027586,0.803975,2255.31,4.53225e+08
monitor,129,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.2005,0.0233737,0.196333,0.034332,0.19275,0.0449405,0.1876,0.0546747,0.1637,0.0954185,0.07391,0.430811,0.05063,0.590231,0.02762,0.804966,2286.33,4.83187e+08
monitor,130,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.192,0.0223828,0.183667,0.032117,0.18575,0.0433085,0.1764,0.0514106,0.1612,0.0939613,0.07369,0.429529,0.050805,0.592271,0.027558,0.803159,2318.05,4.70402e+08
monitor,131,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.199,0.0231989,0.190333,0.0332828,0.18125,0.0422593,0.1768,0.0515272,0.1573,0.091688,0.0732,0.426673,0.05053,0.589065,0.027548,0.802868,2350.03,4.83943e+08
monitor,132,hsolar,100,0.0001,0.01,100,0.16,0.00932618,0.181,0.0211005,0.18,0.0314759,0.183,0.0426673,0.18,0.0524598,0.1617,0.0942527,0.07347,0.428247,0.05079,0.592096,0.027554,0.803043,2382.29,4.5441e+08
monitor,133,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.2125,0.0247727,0.202333,0.0353812,0.19225,0.044824,0.185,0.053917,0.165,0.0961763,0.07432,0.433201,0.051015,0.594719,0.027616,0.80485,2414.2,4.87398e+08
monitor,134,hsolar,100,0.0001,0.01,100,0.167,0.0097342,0.17,0.0198181,0.171667,0.0300187,0.168,0.03917,0.1656,0.048263,0.1513,0.0881907,0.07401,0.431394,0.050895,0.59332,0.027584,0.803917,2446.6,4.67837e+08
monitor,135,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.206,0.0240149,0.188333,0.0329331,0.1845,0.043017,0.1784,0.0519935,0.1561,0.0909886,0.07347,0.428247,0.05086,0.592912,0.02765,0.805841,2478.64,4.65606e+08
monitor,136,hsolar,100,0.0001,0.01,100,0.241,0.0140476,0.2165,0.025239,0.203,0.0354978,0.19625,0.0457566,0.1884,0.0549079,0.163,0.0950105,0.07377,0.429995,0.05098,0.594311,0.027704,0.807414,2511.39,4.66904e+08
monitor,137,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.2055,0.0239566,0.192667,0.0336908,0.1835,0.0427839,0.1784,0.0519935,0.1594,0.0929121,0.07344,0.428072,0.05094,0.593845,0.02763,0.805258,2544.38,4.6305e+08
monitor,138,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.1905,0.022208,0.184333,0.0322336,0.17775,0.0414432,0.169,0.0492539,0.1555,0.0906388,0.07395,0.431045,0.050855,0.592854,0.027612,0.804733,2577.08,4.65446e+08
monitor,139,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.2025,0.0236069,0.196,0.0342737,0.1855,0.0432502,0.1782,0.0519352,0.1563,0.0911052,0.07369,0.429529,0.05113,0.59606,0.027646,0.805724,2610.53,4.48077e+08
monitor,140,hsolar,100,0.0001,0.01,100,0.225,0.0131149,0.208,0.0242481,0.198,0.0346235,0.196,0.0456983,0.1894,0.0551993,0.1624,0.0946608,0.07347,0.428247,0.051005,0.594602,0.027622,0.805024,2644.11,4.7126e+08
monitor,141,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.1955,0.0227909,0.185667,0.0324668,0.18,0.0419678,0.1748,0.0509443,0.1557,0.0907554,0.07411,0.431977,0.05067,0.590697,0.02764,0.805549,2677.97,4.6016e+08
monitor,142,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.202,0.0235486,0.190667,0.0333411,0.18475,0.0430753,0.179,0.0521683,0.1604,0.093495,0.07378,0.430054,0.05069,0.59093,0.027604,0.8045,2714.51,4.77398e+08
monitor,143,hsolar,100,0.0001,0.01,100,0.232,0.013523,0.2115,0.0246561,0.195667,0.0342154,0.19225,0.044824,0.1862,0.0542667,0.1606,0.0936116,0.0732,0.426673,0.05085,0.592796,0.02759,0.804092,2748.85,4.71788e+08
monitor,144,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.2145,0.0250058,0.200667,0.0350898,0.19075,0.0444742,0.182,0.0530427,0.1621,0.0944859,0.07369,0.429529,0.050785,0.592038,0.02764,0.805549,2783.33,4.64032e+08
monitor,145,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.2075,0.0241898,0.195333,0.0341571,0.1865,0.0434833,0.1792,0.0522266,0.1626,0.0947773,0.07363,0.429179,0.0508,0.592213,0.027664,0.806249,2817.81,4.59118e+08
monitor,146,hsolar,100,0.0001,0.01,100,0.229,0.0133481,0.222,0.0258802,0.205333,0.0359058,0.197,0.0459315,0.1902,0.0554325,0.1643,0.0957682,0.07386,0.43052,0.051125,0.596001,0.027648,0.805782,2852.7,4.6977e+08
monitor,147,hsolar,100,0.0001,0.01,100,0.232,0.013523,0.212,0.0247144,0.203667,0.0356144,0.1925,0.0448823,0.1852,0.0539753,0.1622,0.0945442,0.07473,0.435591,0.051095,0.595652,0.027664,0.806249,2887.17,4.73599e+08
monitor,148,hsolar,100,0.0001,0.01,100,0.24,0.0139893,0.2265,0.0264048,0.208667,0.0364887,0.1975,0.046048,0.1898,0.0553159,0.1667,0.0971672,0.0743,0.433085,0.050735,0.591455,0.027608,0.804616,2921.77,4.77367e+08
monitor,149,hsolar,100,0.0001,0.01,100,0.123,0.0071695,0.1475,0.0171952,0.156667,0.0273957,0.15525,0.0361972,0.1556,0.0453486,0.1522,0.0887153,0.07422,0.432618,0.05077,0.591863,0.027702,0.807356,2957.24,4.85814e+08
monitor,150,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.1875,0.0218582,0.180333,0.0315342,0.1735,0.0404523,0.1724,0.0502448,0.1543,0.0899394,0.07371,0.429646,0.0507,0.591047,0.02772,0.807881,2992.79,4.79579e+08
monitor,151,hsolar,100,0.0001,0.01,100,0.178,0.0103754,0.1725,0.0201096,0.175667,0.0307181,0.168,0.03917,0.1668,0.0486127,0.1504,0.0876661,0.07424,0.432735,0.05088,0.593145,0.027632,0.805316,3028.11,4.88936e+08
monitor,152,hsolar,100,0.0001,0.01,100,0.116,0.00676148,0.146,0.0170203,0.156333,0.0273374,0.16475,0.0384122,0.1626,0.0473887,0.1548,0.0902308,0.07457,0.434658,0.05113,0.59606,0.02761,0.804675,3063.96,5.07447e+08
monitor,153,hsolar,100,0.0001,0.01,100,0.24,0.0139893,0.2345,0.0273374,0.215,0.0375962,0.198,0.0461646,0.1878,0.054733,0.1627,0.0948356,0.07483,0.436174,0.05124,0.597342,0.027634,0.805374,3100.02,4.60231e+08
monitor,154,hsolar,100,0.0001,0.01,100,0.232,0.013523,0.2135,0.0248893,0.203667,0.0356144,0.198,0.0461646,0.186,0.0542084,0.1598,0.0931453,0.07409,0.431861,0.050925,0.59367,0.02758,0.8038,3136.15,4.78461e+08
monitor,155,hsolar,100,0.0001,0.01,100,0.134,0.00781068,0.1675,0.0195267,0.170333,0.0297855,0.17225,0.0401609,0.1686,0.0491373,0.1555,0.0906388,0.07428,0.432968,0.05088,0.593145,0.027572,0.803567,3172.64,4.5566e+08
monitor,156,hsolar,100,0.0001,0.01,100,0.239,0.013931,0.217,0.0252973,0.196,0.0342737,0.1905,0.0444159,0.1894,0.0551993,0.1637,0.0954185,0.07389,0.430695,0.050945,0.593903,0.027692,0.807065,3208.81,4.71801e+08
monitor,157,hsolar,100,0.0001,0.01,100,0.217,0.0126486,0.2,0.0233155,0.194333,0.0339823,0.18075,0.0421427,0.1768,0.0515272,0.156,0.0909303,0.07404,0.431569,0.050895,0.59332,0.027638,0.805491,3245.67,4.64674e+08
monitor,158,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.2045,0.0238401,0.193333,0.0338074,0.18825,0.0438913,0.182,0.0530427,0.1567,0.0913383,0.07428,0.432968,0.05109,0.595593,0.02767,0.806423,3282.72,4.56626e+08
monitor,159,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.213,0.024831,0.205667,0.0359641,0.194,0.045232,0.1854,0.0540336,0.1615,0.0941362,0.07406,0.431686,0.050855,0.592854,0.027608,0.804616,3319.97,4.71282e+08
monitor,160,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.182,0.0212171,0.183,0.0320005,0.183,0.0426673,0.1806,0.0526346,0.1588,0.0925624,0.07405,0.431627,0.051015,0.594719,0.02764,0.805549,3357.49,4.56752e+08
monitor,161,hsolar,100,0.0001,0.01,100,0.231,0.0134647,0.221,0.0257636,0.212333,0.0371299,0.20025,0.0466892,0.19,0.0553742,0.167,0.097342,0.07446,0.434017,0.050845,0.592737,0.027656,0.806015,3395.09,4.59213e+08
monitor,162,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.2055,0.0239566,0.201667,0.0352646,0.191,0.0445325,0.1852,0.0539753,0.1628,0.0948939,0.07417,0.432327,0.05106,0.595244,0.027676,0.806598,3432.85,4.699e+08
monitor,163,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.201,0.023432,0.196,0.0342737,0.192,0.0447657,0.1866,0.0543833,0.1591,0.0927372,0.07476,0.435766,0.051025,0.594836,0.027702,0.807356,3470.86,4.94307e+08
monitor,164,hsolar,100,0.0001,0.01,100,0.162,0.00944276,0.183,0.0213336,0.180333,0.0315342,0.182,0.0424341,0.177,0.0515855,0.1619,0.0943693,0.07413,0.432094,0.05099,0.594428,0.027582,0.803859,3509.11,4.7992e+08
monitor,165,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.187,0.0218,0.184333,0.0322336,0.17925,0.041793,0.1762,0.0513523,0.1578,0.0919795,0.07416,0.432269,0.05087,0.593029,0.027598,0.804325,3547.46,4.57017e+08
monitor,166,hsolar,100,0.0001,0.01,100,0.24,0.0139893,0.2255,0.0262882,0.210667,0.0368384,0.2035,0.047447,0.1916,0.0558405,0.1682,0.0980415,0.0748,0.435999,0.051045,0.595069,0.027678,0.806657,3585.56,4.61115e+08
monitor,167,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.217,0.0252973,0.214667,0.0375379,0.20425,0.0476218,0.1928,0.0561903,0.1674,0.0975752,0.075,0.437165,0.050995,0.594486,0.02766,0.806132,3624.35,4.62142e+08
monitor,168,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.22,0.025647,0.213333,0.0373047,0.19825,0.0462229,0.1882,0.0548496,0.1601,0.0933201,0.07432,0.433201,0.050915,0.593553,0.027648,0.805782,3670.16,4.63338e+08
monitor,169,hsolar,100,0.0001,0.01,100,0.233,0.0135813,0.218,0.0254138,0.207333,0.0362555,0.19625,0.0457566,0.1884,0.0549079,0.1617,0.0942527,0.07458,0.434717,0.051005,0.594602,0.027662,0.80619,3715.33,4.73638e+08
monitor,170,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.191,0.0222663,0.185333,0.0324085,0.18575,0.0433085,0.1856,0.0540919,0.1629,0.0949522,0.07413,0.432094,0.05098,0.594311,0.027708,0.807531,3754.62,4.61956e+08
monitor,171,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.2135,0.0248893,0.198,0.0346235,0.19025,0.0443577,0.1814,0.0528678,0.1592,0.0927955,0.07423,0.432677,0.050875,0.593087,0.027688,0.806948,3794.18,4.54639e+08
monitor,172,hsolar,100,0.0001,0.01,100,0.258,0.0150385,0.222,0.0258802,0.205333,0.0359058,0.1945,0.0453486,0.191,0.0556657,0.1687,0.0983329,0.07478,0.435882,0.050935,0.593786,0.027706,0.807473,3833.94,4.67418e+08
monitor,173,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.216,0.0251807,0.208,0.0363721,0.20075,0.0468058,0.195,0.0568314,0.1669,0.0972837,0.07337,0.427664,0.050825,0.592504,0.02772,0.807881,3873.94,4.78802e+08
monitor,174,hsolar,100,0.0001,0.01,100,0.143,0.00833528,0.19,0.0221497,0.185333,0.0324085,0.175,0.0408021,0.1728,0.0503614,0.1592,0.0927955,0.07394,0.430986,0.051055,0.595185,0.027724,0.807997,3914.02,4.70157e+08
monitor,175,hsolar,100,0.0001,0.01,100,0.167,0.0097342,0.187,0.0218,0.191,0.0333994,0.1825,0.0425507,0.1806,0.0526346,0.1583,0.0922709,0.07368,0.429471,0.05099,0.594428,0.027716,0.807764,3953.99,4.6201e+08
monitor,176,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.202,0.0235486,0.196,0.0342737,0.1875,0.0437165,0.1846,0.0538004,0.1623,0.0946025,0.07456,0.4346,0.050885,0.593204,0.027724,0.807997,3994.52,5.17624e+08
monitor,177,hsolar,100,0.0001,0.01,100,0.131,0.00763581,0.153,0.0178363,0.159667,0.0279203,0.163,0.0380042,0.1614,0.0470389,0.1541,0.0898228,0.07392,0.43087,0.05079,0.592096,0.027626,0.805141,4035.06,4.52206e+08
monitor,178,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.219,0.0255304,0.208667,0.0364887,0.19825,0.0462229,0.1904,0.0554908,0.164,0.0955934,0.07334,0.427489,0.05101,0.594661,0.027704,0.807414,4075.84,4.57245e+08
monitor,179,hsolar,100,0.0001,0.01,100,0.217,0.0126486,0.208,0.0242481,0.198,0.0346235,0.19125,0.0445908,0.1814,0.0528678,0.1616,0.0941945,0.07421,0.43256,0.051155,0.596351,0.027708,0.807531,4116.98,4.46886e+08
monitor,180,hsolar,100,0.0001,0.01,100,0.243,0.0141641,0.2225,0.0259384,0.2,0.0349732,0.197,0.0459315,0.1916,0.0558405,0.1658,0.0966426,0.0746,0.434833,0.05134,0.598508,0.027728,0.808114,4158.04,4.53854e+08
monitor,181,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.212,0.0247144,0.195,0.0340989,0.18925,0.0441245,0.182,0.0530427,0.1602,0.0933784,0.07458,0.434717,0.050955,0.59402,0.027666,0.806307,4199.34,4.54119e+08
monitor,182,hsolar,100,0.0001,0.01,100,0.249,0.0145139,0.2305,0.0268711,0.211,0.0368967,0.204,0.0475635,0.1932,0.0563068,0.1646,0.0959431,0.07468,0.4353,0.051285,0.597867,0.027704,0.807414,4241.04,4.55829e+08
monitor,183,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.215,0.0250641,0.201333,0.0352063,0.1945,0.0453486,0.1842,0.0536838,0.1617,0.0942527,0.07459,0.434775,0.05122,0.597109,0.02767,0.806423,4282.88,4.57882e+08
monitor,184,hsolar,100,0.0001,0.01,100,0.255,0.0148636,0.2255,0.0262882,0.207333,0.0362555,0.1945,0.0453486,0.1868,0.0544416,0.1661,0.0968174,0.07464,0.435066,0.051175,0.596584,0.027728,0.808114,4325.06,4.76198e+08
monitor,185,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.207,0.0241315,0.202333,0.0353812,0.1905,0.0444159,0.1796,0.0523432,0.1602,0.0933784,0.07395,0.431045,0.051,0.594544,0.027692,0.807065,4367.32,4.5803e+08
monitor,186,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.2065,0.0240732,0.198,0.0346235,0.19275,0.0449405,0.1876,0.0546747,0.1614,0.0940779,0.07402,0.431453,0.051035,0.594952,0.02767,0.806423,4409.77,4.73614e+08
monitor,187,hsolar,100,0.0001,0.01,100,0.231,0.0134647,0.205,0.0238983,0.195333,0.0341571,0.191,0.0445325,0.185,0.053917,0.1611,0.093903,0.07436,0.433434,0.051,0.594544,0.027644,0.805666,4452.27,4.44851e+08
monitor,188,hsolar,100,0.0001,0.01,100,0.245,0.0142807,0.221,0.0257636,0.209,0.036547,0.19875,0.0463395,0.1962,0.0571812,0.1669,0.0972837,0.07486,0.436349,0.05116,0.596409,0.027784,0.809746,4495.11,4.91627e+08
monitor,189,hsolar,100,0.0001,0.01,100,0.151,0.00880159,0.18,0.0209839,0.184333,0.0322336,0.185,0.0431336,0.1796,0.0523432,0.1623,0.0946025,0.07446,0.434017,0.0514,0.599207,0.027736,0.808347,4537.48,4.52721e+08
monitor,190,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.2035,0.0237235,0.192,0.0335743,0.1865,0.0434833,0.1848,0.0538587,0.1656,0.096526,0.07473,0.435591,0.05128,0.597808,0.027726,0.808055,4580.68,4.46704e+08
monitor,191,hsolar,100,0.0001,0.01,100,0.239,0.013931,0.2215,0.0258219,0.215333,0.0376545,0.20775,0.0484379,0.1956,0.0570063,0.1671,0.0974003,0.07485,0.436291,0.051505,0.600431,0.027706,0.807473,4624.07,4.68913e+08
monitor,192,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.198,0.0230823,0.195667,0.0342154,0.18725,0.0436582,0.1842,0.0536838,0.1641,0.0956517,0.075,0.437165,0.05115,0.596293,0.027746,0.808638,4667.56,4.7118e+08
monitor,193,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.2125,0.0247727,0.200333,0.0350315,0.188,0.0438331,0.1822,0.053101,0.1644,0.0958265,0.07429,0.433026,0.051315,0.598216,0.027734,0.808289,4711.28,5.14694e+08
monitor,194,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.187,0.0218,0.181333,0.031709,0.17825,0.0415598,0.1766,0.0514689,0.1562,0.0910469,0.07451,0.434309,0.051455,0.599848,0.027724,0.807997,4755.21,4.73649e+08
monitor,195,hsolar,100,0.0001,0.01,100,0.191,0.0111331,0.187,0.0218,0.185333,0.0324085,0.1765,0.0411518,0.173,0.0504197,0.1589,0.0926207,0.0737,0.429587,0.05116,0.596409,0.027664,0.806249,4799.26,4.76475e+08
monitor,196,hsolar,100,0.0001,0.01,100,0.181,0.0105502,0.1875,0.0218582,0.183,0.0320005,0.183,0.0426673,0.1802,0.0525181,0.1608,0.0937281,0.07357,0.42883,0.051375,0.598916,0.027664,0.806249,4843.43,4.81307e+08
monitor,197,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.207,0.0241315,0.200667,0.0350898,0.1865,0.0434833,0.178,0.0518769,0.1594,0.0929121,0.07429,0.433026,0.05101,0.594661,0.027704,0.807414,4887.83,4.78837e+08
monitor,198,hsolar,100,0.0001,0.01,100,0.176,0.0102588,0.188,0.0219165,0.182333,0.0318839,0.17725,0.0413266,0.1698,0.0494871,0.1564,0.0911634,0.07459,0.434775,0.05108,0.595477,0.027682,0.806773,4931.99,5.20075e+08
monitor,199,hsolar,100,0.0001,0.01,100,0.123,0.0071695,0.1435,0.0167288,0.154667,0.0270459,0.16375,0.0381791,0.1644,0.0479133,0.152,0.0885987,0.07389,0.430695,0.051265,0.597633,0.027642,0.805607,4980.46,4.73968e+08
monitor,200,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.2085,0.0243064,0.199333,0.0348566,0.18925,0.0441245,0.1852,0.0539753,0.1635,0.0953019,0.07453,0.434425,0.05119,0.596759,0.027674,0.80654,5035.34,3.9502e+08
monitor,201,hsolar,100,0.0001,0.01,100,0.186,0.0108417,0.194,0.022616,0.188,0.0328748,0.17975,0.0419095,0.1724,0.0502448,0.1585,0.0923875,0.07399,0.431278,0.05102,0.594777,0.027726,0.808055,5080.59,4.35213e+08
monitor,202,hsolar,100,0.0001,0.01,100,0.183,0.0106668,0.176,0.0205176,0.173,0.0302518,0.171,0.0398694,0.1716,0.0500117,0.1531,0.0892399,0.07341,0.427897,0.050595,0.589823,0.027554,0.803043,5125.77,8.07147e+08
monitor,203,hsolar,100,0.0001,0.01,100,0.131,0.00763581,0.127,0.0148053,0.145667,0.0254721,0.14875,0.0346817,0.1502,0.0437748,0.1443,0.0841105,0.07303,0.425682,0.050335,0.586792,0.027424,0.799254,5170.9,7.17231e+09
monitor,204,hsolar,100,0.0001,0.01,100,0.111,0.00647004,0.087,0.0101422,0.08,0.0139893,0.06775,0.0157962,0.0628,0.0183026,0.0499,0.029086,0.06021,0.350956,0.045655,0.532234,0.026166,0.76259,5215.37,6.24498e+13
monitor,205,hsolar,100,0.0001,0.01,100,0.054,0.00314759,0.0455,0.00530427,0.04,0.00699464,0.038,0.00885987,0.0364,0.0106085,0.0347,0.0202262,0.02411,0.140534,0.019745,0.230182,0.01501,0.437456,5253.37,5.55612e+17
monitor,206,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.039,0.00454651,0.035,0.00612031,0.03275,0.00763581,0.0316,0.00920961,0.028,0.0163208,0.02353,0.137153,0.020045,0.233679,0.014916,0.434717,5269.92,3.16482e+22
monitor,207,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.0435,0.00507111,0.0413333,0.00722779,0.042,0.00979249,0.0394,0.0114829,0.0374,0.0218,0.02074,0.120891,0.01839,0.214386,0.013558,0.395139,5279.21,1.98715e+26
monitor,208,hsolar,100,0.0001,0.01,100,0.059,0.00343903,0.0505,0.00588715,0.044,0.0076941,0.04325,0.0100839,0.0412,0.0120075,0.0391,0.0227909,0.02594,0.151201,0.022015,0.256645,0.015708,0.457799,5285.1,2.94099e+29
monitor,209,hsolar,100,0.0001,0.01,100,0.061,0.00355561,0.051,0.00594544,0.0526667,0.00920961,0.05275,0.0122989,0.049,0.0142807,0.0379,0.0220914,0.02268,0.132199,0.02046,0.238517,0.01525,0.444451,5289.43,6.48001e+32
monitor,210,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.031,0.0036139,0.0296667,0.00518769,0.0275,0.00641175,0.0286,0.00833528,0.0295,0.0171952,0.02406,0.140242,0.02059,0.240033,0.015582,0.454127,5293.16,8.63429e+39
monitor,211,hsolar,100,0.0001,0.01,100,0.052,0.00303101,0.05,0.00582886,0.0393333,0.00687806,0.03475,0.00810212,0.0312,0.00909303,0.0284,0.016554,0.0213,0.124155,0.01788,0.20844,0.013296,0.387503,5296.53,2.27882e+46
monitor,212,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.036,0.00419678,0.0363333,0.00635346,0.03725,0.00868501,0.0386,0.0112497,0.0343,0.019993,0.01957,0.114071,0.0167,0.194684,0.012898,0.375903,5299.71,4.63502e+49
monitor,213,hsolar,100,0.0001,0.01,100,0.054,0.00314759,0.0525,0.00612031,0.0436667,0.00763581,0.0385,0.00897645,0.0356,0.0103754,0.03,0.0174866,0.02034,0.118559,0.0179,0.208673,0.01383,0.403066,5302.79,1.4332e+53
monitor,214,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.03,0.00349732,0.029,0.00507111,0.0275,0.00641175,0.0286,0.00833528,0.0286,0.0166706,0.02023,0.117918,0.017685,0.206167,0.013938,0.406214,5305.81,8.2408e+56
monitor,215,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.0345,0.00402192,0.033,0.00577058,0.03025,0.00705293,0.0288,0.00839356,0.0297,0.0173117,0.02106,0.122756,0.018135,0.211413,0.014016,0.408487,5308.79,1.20674e+60
monitor,216,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.0405,0.00472138,0.0456667,0.00798554,0.04225,0.00985078,0.0418,0.0121823,0.0371,0.0216251,0.02496,0.145488,0.021265,0.247902,0.01528,0.445325,5311.74,1.66402e+67
monitor,217,hsolar,100,0.0001,0.01,100,0.046,0.00268128,0.034,0.00396363,0.0336667,0.00588715,0.033,0.0076941,0.0322,0.00938447,0.0258,0.0150385,0.02041,0.118967,0.018465,0.21526,0.014374,0.41892,5314.66,4.84454e+69
monitor,218,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.024,0.00279785,0.0296667,0.00518769,0.0315,0.00734437,0.0318,0.00926789,0.0304,0.0177197,0.02128,0.124038,0.018225,0.212462,0.013334,0.38861,5317.58,2.31485e+74
monitor,219,hsolar,100,0.0001,0.01,100,0.069,0.00402192,0.062,0.00722779,0.054,0.00944276,0.048,0.0111914,0.0432,0.0125903,0.0357,0.020809,0.02106,0.122756,0.019355,0.225635,0.014592,0.425274,5320.46,2.97927e+78
monitor,220,hsolar,100,0.0001,0.01,100,0.058,0.00338074,0.0465,0.00542084,0.0416667,0.00728608,0.03825,0.00891816,0.0354,0.0103171,0.028,0.0163208,0.0216,0.125903,0.01847,0.215318,0.014052,0.409536,5323.36,1.74512e+83
monitor,221,hsolar,100,0.0001,0.01,100,0.021,0.00122406,0.035,0.00408021,0.0366667,0.00641175,0.0345,0.00804383,0.0328,0.00955934,0.029,0.0169037,0.02352,0.137095,0.020795,0.242422,0.015514,0.452145,5326.19,2.57046e+91
monitor,222,hsolar,100,0.0001,0.01,100,0.044,0.0025647,0.036,0.00419678,0.0356667,0.00623689,0.0335,0.00781068,0.0312,0.00909303,0.0251,0.0146304,0.01748,0.101889,0.01449,0.16892,0.010652,0.310445,5329.08,6.1159e+94
monitor,223,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.0295,0.00343903,0.0276667,0.00483796,0.027,0.00629517,0.026,0.00757752,0.024,0.0139893,0.02223,0.129576,0.01946,0.226859,0.014498,0.422534,5331.96,2.3065e+98
monitor,224,hsolar,100,0.0001,0.01,100,0.006,0.000349732,0.0135,0.00157379,0.0226667,0.00396363,0.02875,0.00670319,0.033,0.00961763,0.0364,0.0212171,0.02477,0.144381,0.021355,0.248951,0.015746,0.458907,5334.86,1.87484e+103
monitor,225,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0255,0.00297272,0.0286667,0.00501282,0.02825,0.00658662,0.0262,0.00763581,0.0218,0.0127069,0.01671,0.0974003,0.01525,0.17778,0.012072,0.35183,5337.72,3.47711e+106
monitor,226,hsolar,100,0.0001,0.01,100,0.007,0.000408021,0.0185,0.00215668,0.0213333,0.00373047,0.02225,0.00518769,0.0226,0.00658662,0.0253,0.014747,0.02162,0.12602,0.01915,0.223246,0.014556,0.424225,5340.59,1.53444e+111
monitor,227,hsolar,100,0.0001,0.01,100,0.05,0.00291443,0.046,0.00536256,0.0403333,0.00705293,0.0405,0.00944276,0.0406,0.0118326,0.0384,0.0223828,0.02237,0.130392,0.019075,0.222371,0.014314,0.417172,5343.45,1.67705e+115
monitor,228,hsolar,100,0.0001,0.01,100,0.016,0.000932618,0.0275,0.00320588,0.0286667,0.00501282,0.03175,0.00740266,0.0352,0.0102588,0.0338,0.0197016,0.02249,0.131091,0.01886,0.219865,0.014058,0.409711,5346.32,5.37179e+119
monitor,229,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.026,0.00303101,0.024,0.00419678,0.0275,0.00641175,0.0276,0.00804383,0.0246,0.014339,0.01817,0.10591,0.016205,0.188913,0.012472,0.363488,5349.19,7.78977e+121
monitor,230,hsolar,100,0.0001,0.01,100,0.063,0.00367218,0.056,0.00652833,0.0516667,0.00903474,0.04975,0.0115994,0.0476,0.0138727,0.0386,0.0224994,0.02396,0.13966,0.020835,0.242889,0.015616,0.455118,5352.05,2.48985e+124
monitor,231,hsolar,100,0.0001,0.01,100,0.04,0.00233155,0.039,0.00454651,0.0333333,0.00582886,0.03025,0.00705293,0.0286,0.00833528,0.0244,0.0142224,0.02157,0.125729,0.0193,0.224994,0.014804,0.431453,5354.92,3.89611e+128
monitor,232,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.047,0.00547913,0.0426667,0.00746095,0.0395,0.00920961,0.0364,0.0106085,0.0296,0.0172534,0.02263,0.131907,0.01985,0.231406,0.014626,0.426265,5357.78,7.1421e+131
monitor,233,hsolar,100,0.0001,0.01,100,0.058,0.00338074,0.0535,0.00623689,0.0483333,0.00845185,0.046,0.0107251,0.0428,0.0124738,0.0321,0.0187107,0.02523,0.147062,0.021605,0.251865,0.01569,0.457274,5360.55,2.46882e+135
monitor,234,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.0325,0.00378876,0.0343333,0.00600373,0.03775,0.00880159,0.0378,0.0110166,0.0319,0.0185941,0.02228,0.129867,0.019655,0.229133,0.014926,0.435008,5363.42,2.34431e+141
monitor,235,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.0435,0.00507111,0.0413333,0.00722779,0.0375,0.0087433,0.0366,0.0106668,0.0294,0.0171369,0.0213,0.124155,0.019485,0.227151,0.014382,0.419154,5366.3,1.30363e+148
monitor,236,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.0225,0.00262299,0.021,0.00367218,0.02125,0.00495453,0.0202,0.00588715,0.0197,0.0114829,0.01494,0.0870832,0.012965,0.151142,0.01074,0.31301,5369.17,1.96812e+151
monitor,237,hsolar,100,0.0001,0.01,100,0.018,0.0010492,0.0235,0.00273957,0.026,0.00454651,0.02675,0.00623689,0.0292,0.00851014,0.0297,0.0173117,0.02323,0.135405,0.020305,0.23671,0.015268,0.444976,5372.03,1.4481e+158
monitor,238,hsolar,100,0.0001,0.01,100,0.048,0.00279785,0.04,0.00466309,0.037,0.00647004,0.034,0.00792726,0.0324,0.00944276,0.0303,0.0176615,0.0203,0.118326,0.01764,0.205642,0.013384,0.390068,5374.9,4.30353e+160
monitor,239,hsolar,100,0.0001,0.01,100,0.034,0.00198181,0.031,0.0036139,0.0313333,0.00547913,0.03225,0.00751924,0.0326,0.00950105,0.0323,0.0188272,0.02312,0.134763,0.019985,0.23298,0.0149,0.43425,5377.77,2.62936e+170
monitor,240,hsolar,100,0.0001,0.01,100,0.047,0.00273957,0.0415,0.00483796,0.0336667,0.00588715,0.0305,0.00711121,0.028,0.00816041,0.0262,0.0152716,0.01932,0.112614,0.016655,0.194159,0.012586,0.36681,5380.64,2.03049e+173
monitor,241,hsolar,100,0.0001,0.01,100,0.047,0.00273957,0.0435,0.00507111,0.0443333,0.00775239,0.04575,0.0106668,0.0418,0.0121823,0.0334,0.0194684,0.02325,0.135521,0.020075,0.234029,0.01497,0.436291,5383.5,1.70647e+177
monitor,242,hsolar,100,0.0001,0.01,100,0.012,0.000699464,0.0115,0.00134064,0.0156667,0.00273957,0.01525,0.00355561,0.015,0.00437165,0.0186,0.0108417,0.01622,0.0945442,0.014915,0.173875,0.011746,0.342329,5386.36,4.31689e+179
monitor,243,hsolar,100,0.0001,0.01,100,0.043,0.00250641,0.039,0.00454651,0.0363333,0.00635346,0.03525,0.0082187,0.0346,0.0100839,0.0339,0.0197599,0.02366,0.137911,0.021235,0.247552,0.015796,0.460364,5389.2,1.27248e+184
monitor,244,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.0305,0.00355561,0.0336667,0.00588715,0.034,0.00792726,0.0322,0.00938447,0.0307,0.0178946,0.02252,0.131266,0.020095,0.234262,0.015108,0.440312,5392.06,5.27419e+186
monitor,245,hsolar,100,0.0001,0.01,100,0.069,0.00402192,0.0605,0.00705293,0.0483333,0.00845185,0.0455,0.0106085,0.0418,0.0121823,0.037,0.0215668,0.02352,0.137095,0.02091,0.243763,0.0155,0.451737,5394.92,5.90928e+189
monitor,246,hsolar,100,0.0001,0.01,100,0.027,0.00157379,0.0325,0.00378876,0.032,0.00559571,0.02925,0.00681977,0.0284,0.00827699,0.0318,0.0185358,0.02253,0.131324,0.01913,0.223012,0.01401,0.408312,5397.79,3.36386e+192
monitor,247,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.036,0.00419678,0.037,0.00647004,0.03575,0.00833528,0.0352,0.0102588,0.0318,0.0185358,0.02212,0.128934,0.019445,0.226685,0.014574,0.424749,5400.56,8.46516e+197
monitor,248,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.0405,0.00472138,0.038,0.00664491,0.04,0.00932618,0.0396,0.0115412,0.0362,0.0211005,0.01972,0.114945,0.016665,0.194276,0.012674,0.369375,5403.43,1.5822e+201
monitor,249,hsolar,100,0.0001,0.01,100,0.05,0.00291443,0.0425,0.00495453,0.0383333,0.00670319,0.035,0.00816041,0.0328,0.00955934,0.029,0.0169037,0.02334,0.136046,0.02072,0.241548,0.015428,0.449639,5406.29,2.95673e+205
monitor,250,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.03,0.00349732,0.0326667,0.00571229,0.03175,0.00740266,0.033,0.00961763,0.031,0.0180695,0.02657,0.154873,0.022065,0.257228,0.015904,0.463511,5409.14,5.30935e+210
monitor,251,hsolar,100,0.0001,0.01,100,0.044,0.0025647,0.044,0.0051294,0.0473333,0.00827699,0.04825,0.0112497,0.0474,0.0138144,0.038,0.0221497,0.02274,0.132548,0.019805,0.230881,0.014488,0.422243,5412,2.41592e+215
monitor,252,hsolar,100,0.0001,0.01,100,0.057,0.00332245,0.049,0.00571229,0.0456667,0.00798554,0.0415,0.00967592,0.039,0.0113663,0.0356,0.0207508,0.02494,0.145372,0.02032,0.236885,0.014662,0.427314,5414.86,2.01974e+218
monitor,253,hsolar,100,0.0001,0.01,100,0.058,0.00338074,0.057,0.00664491,0.0476667,0.00833528,0.04475,0.0104337,0.043,0.0125321,0.0329,0.019177,0.02276,0.132665,0.02002,0.233388,0.015258,0.444684,5417.71,2.71311e+222
monitor,254,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0285,0.00332245,0.0243333,0.00425507,0.02375,0.00553742,0.0218,0.00635346,0.0196,0.0114246,0.01687,0.0983329,0.015525,0.180986,0.012636,0.368268,5420.54,6.11002e+225
monitor,255,hsolar,100,0.0001,0.01,100,0.038,0.00221497,0.037,0.00431336,0.0386667,0.00676148,0.03775,0.00880159,0.0382,0.0111331,0.0349,0.0203427,0.02454,0.14304,0.02098,0.244579,0.015464,0.450688,5423.31,3.12684e+229
monitor,256,hsolar,100,0.0001,0.01,100,0.052,0.00303101,0.044,0.0051294,0.0406667,0.00711121,0.038,0.00885987,0.036,0.010492,0.0316,0.0184192,0.02318,0.135113,0.020155,0.234962,0.014894,0.434076,5426.18,4.04179e+232
monitor,257,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.043,0.00501282,0.038,0.00664491,0.039,0.00909303,0.0362,0.0105502,0.0324,0.0188855,0.02251,0.131208,0.020175,0.235195,0.015192,0.442761,5429.05,1.20565e+237
monitor,258,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0285,0.00332245,0.0236667,0.00413849,0.023,0.00536256,0.0246,0.0071695,0.0264,0.0153882,0.01991,0.116053,0.01641,0.191303,0.012448,0.362789,5431.85,2.12658e+240
monitor,259,hsolar,100,0.0001,0.01,100,0.047,0.00273957,0.0395,0.0046048,0.0406667,0.00711121,0.03875,0.00903474,0.0358,0.0104337,0.0286,0.0166706,0.02177,0.126894,0.01898,0.221264,0.013958,0.406796,5434.74,1.68228e+243
monitor,260,hsolar,100,0.0001,0.01,100,0.027,0.00157379,0.032,0.00373047,0.036,0.00629517,0.0335,0.00781068,0.0322,0.00938447,0.0283,0.0164957,0.02114,0.123222,0.01904,0.221963,0.015068,0.439147,5437.61,3.96918e+246
monitor,261,hsolar,100,0.0001,0.01,100,0.061,0.00355561,0.0545,0.00635346,0.0516667,0.00903474,0.0495,0.0115412,0.0464,0.013523,0.0403,0.0234903,0.02443,0.142399,0.02164,0.252273,0.01615,0.470681,5440.47,1.1947e+251
monitor,262,hsolar,100,0.0001,0.01,100,0.048,0.00279785,0.0395,0.0046048,0.041,0.0071695,0.041,0.00955934,0.0392,0.0114246,0.0355,0.0206925,0.0227,0.132315,0.019655,0.229133,0.01469,0.42813,5443.33,1.40075e+255
monitor,263,hsolar,100,0.0001,0.01,100,0.024,0.00139893,0.022,0.0025647,0.0243333,0.00425507,0.029,0.00676148,0.0286,0.00833528,0.0275,0.0160294,0.02082,0.121357,0.01759,0.205059,0.01348,0.392865,5446.2,4.52979e+258
monitor,264,hsolar,100,0.0001,0.01,100,0.058,0.00338074,0.048,0.00559571,0.0476667,0.00833528,0.046,0.0107251,0.0446,0.0129984,0.0422,0.0245978,0.02591,0.151026,0.02176,0.253672,0.015532,0.45267,5449.07,1.42743e+263
monitor,265,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.0285,0.00332245,0.0303333,0.00530427,0.02825,0.00658662,0.0276,0.00804383,0.029,0.0169037,0.02266,0.132082,0.020335,0.23706,0.015206,0.443169,5451.94,8.77032e+269
monitor,266,hsolar,100,0.0001,0.01,100,0.065,0.00378876,0.055,0.00641175,0.0506667,0.00885987,0.0465,0.0108417,0.0426,0.0124155,0.0329,0.019177,0.02102,0.122523,0.01786,0.208207,0.013386,0.390126,5454.8,2.65654e+275
monitor,267,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.0345,0.00402192,0.0333333,0.00582886,0.036,0.00839356,0.037,0.0107834,0.0372,0.0216834,0.02195,0.127944,0.018345,0.213861,0.013736,0.400326,5457.67,1.21065e+277
monitor,268,hsolar,100,0.0001,0.01,100,0.027,0.00157379,0.027,0.00314759,0.0286667,0.00501282,0.0285,0.00664491,0.0274,0.00798554,0.0265,0.0154465,0.02345,0.136687,0.02021,0.235603,0.01507,0.439205,5460.54,5.40125e+280
monitor,269,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.0185,0.00215668,0.0206667,0.0036139,0.0195,0.00454651,0.019,0.00553742,0.0245,0.0142807,0.02173,0.126661,0.020045,0.233679,0.0152,0.442994,5463.41,5.2234e+283
monitor,270,hsolar,100,0.0001,0.01,100,0.053,0.0030893,0.043,0.00501282,0.0406667,0.00711121,0.03675,0.00856843,0.0344,0.0100256,0.0294,0.0171369,0.01993,0.116169,0.01765,0.205759,0.013656,0.397995,5466.28,6.08156e+286
monitor,271,hsolar,100,0.0001,0.01,100,0.036,0.00209839,0.043,0.00501282,0.0443333,0.00775239,0.0475,0.0110748,0.0464,0.013523,0.0419,0.0244229,0.0257,0.149802,0.02197,0.25612,0.016086,0.468816,5469.14,7.75464e+290
monitor,272,hsolar,100,0.0001,0.01,100,0.06,0.00349732,0.042,0.00489625,0.0376667,0.00658662,0.0345,0.00804383,0.0326,0.00950105,0.0307,0.0178946,0.02599,0.151492,0.021725,0.253264,0.015648,0.45605,5472.02,7.76373e+293
monitor,273,hsolar,100,0.0001,0.01,100,0.049,0.00285614,0.0425,0.00495453,0.0406667,0.00711121,0.03675,0.00856843,0.0366,0.0106668,0.0315,0.0183609,0.02171,0.126545,0.01946,0.226859,0.014808,0.431569,5474.89,1.11755e+298
monitor,274,hsolar,100,0.0001,0.01,100,0.063,0.00367218,0.057,0.00664491,0.0496667,0.00868501,0.045,0.010492,0.0424,0.0123572,0.0412,0.0240149,0.024,0.139893,0.02022,0.235719,0.014954,0.435824,5477.72,3.29616e+302
monitor,275,hsolar,100,0.0001,0.01,100,0.07,0.00408021,0.058,0.00676148,0.05,0.0087433,0.04675,0.0109,0.0438,0.0127652,0.0386,0.0224994,0.02204,0.128468,0.018825,0.219457,0.014166,0.412858,5480.59,2.71218e+306
monitor,276,hsolar,100,0.0001,0.01,100,0.036,0.00209839,0.039,0.00454651,0.043,0.00751924,0.04675,0.0109,0.045,0.0131149,0.0401,0.0233737,0.02388,0.139193,0.020005,0.233213,0.014642,0.426731,5483.46,inf
monitor,277,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.0265,0.0030893,0.0253333,0.00442994,0.02525,0.00588715,0.0238,0.00693635,0.0217,0.0126486,0.01775,0.103462,0.015285,0.178188,0.011684,0.340522,5486.32,inf


==> Plots/exhsolar_ml1m_hsolar_0.0001_100_0.01_100_4.txt <==
monitor,0,hsolar,100,0.0001,0.01,100,0.005,0.000291443,0.0055,0.000641175,0.006,0.0010492,0.00625,0.00145722,0.0058,0.00169037,0.0053,0.0030893,0.00523,0.030485,0.0051,0.0594544,0.005212,0.1519,12.5969,1.03189e+09
monitor,1,hsolar,100,0.0001,0.01,100,0.057,0.00332245,0.0545,0.00635346,0.055,0.00961763,0.05475,0.0127652,0.0558,0.0162625,0.0513,0.0299021,0.03322,0.193635,0.027145,0.316449,0.019016,0.554208,15.4428,9.75697e+08
monitor,2,hsolar,100,0.0001,0.01,100,0.094,0.00547913,0.0895,0.0104337,0.0856667,0.0149802,0.08425,0.0196433,0.0824,0.0240149,0.0708,0.0412684,0.03912,0.228025,0.03112,0.362789,0.020482,0.596934,18.3457,9.66536e+08
monitor,3,hsolar,100,0.0001,0.01,100,0.083,0.00483796,0.0765,0.00891816,0.077,0.0134647,0.07575,0.0176615,0.074,0.0215668,0.0648,0.037771,0.04015,0.234029,0.031315,0.365062,0.020508,0.597692,21.3664,9.67054e+08
monitor,4,hsolar,100,0.0001,0.01,100,0.081,0.00472138,0.0895,0.0104337,0.085,0.0148636,0.0845,0.0197016,0.0836,0.0243647,0.0768,0.0447657,0.04024,0.234554,0.030965,0.360982,0.020466,0.596468,24.4454,9.48112e+08
monitor,5,hsolar,100,0.0001,0.01,100,0.093,0.00542084,0.0945,0.0110166,0.0886667,0.0155048,0.08475,0.0197599,0.0836,0.0243647,0.0758,0.0441828,0.04018,0.234204,0.0313,0.364887,0.02058,0.59979,27.5945,9.3309e+08
monitor,6,hsolar,100,0.0001,0.01,100,0.11,0.00641175,0.102,0.0118909,0.093,0.0162625,0.08725,0.0203427,0.0818,0.0238401,0.0735,0.0428422,0.04106,0.239333,0.03135,0.36547,0.020684,0.602821,30.7565,9.23212e+08
monitor,7,hsolar,100,0.0001,0.01,100,0.098,0.00571229,0.096,0.0111914,0.0936667,0.0163791,0.09075,0.0211588,0.0874,0.0254721,0.0774,0.0451154,0.04092,0.238517,0.031505,0.367277,0.020776,0.605502,34.0811,9.20081e+08
monitor,8,hsolar,100,0.0001,0.01,100,0.093,0.00542084,0.099,0.0115412,0.0943333,0.0164957,0.09,0.0209839,0.085,0.0247727,0.0786,0.0458149,0.04201,0.244871,0.032105,0.374271,0.020914,0.609524,37.4316,8.90885e+08
monitor,9,hsolar,100,0.0001,0.01,100,0.092,0.00536256,0.094,0.0109583,0.093,0.0162625,0.09125,0.0212754,0.0898,0.0261716,0.0804,0.0468641,0.04267,0.248718,0.032725,0.381499,0.021084,0.614479,40.893,8.8062e+08
monitor,10,hsolar,100,0.0001,0.01,100,0.099,0.00577058,0.097,0.011308,0.0936667,0.0163791,0.0895,0.0208673,0.0868,0.0252973,0.0818,0.0476801,0.0434,0.252973,0.03284,0.38284,0.021324,0.621474,44.4903,8.70478e+08
monitor,11,hsolar,100,0.0001,0.01,100,0.109,0.00635346,0.0985,0.0114829,0.097,0.016962,0.094,0.0219165,0.0922,0.0268711,0.0819,0.0477384,0.04477,0.260958,0.03404,0.396829,0.021538,0.62771,48.1466,8.50141e+08
monitor,12,hsolar,100,0.0001,0.01,100,0.094,0.00547913,0.0985,0.0114829,0.0953333,0.0166706,0.0945,0.0220331,0.0944,0.0275122,0.0851,0.0496036,0.04627,0.269702,0.034475,0.4019,0.021742,0.633656,51.8957,8.34084e+08
monitor,13,hsolar,100,0.0001,0.01,100,0.123,0.0071695,0.1125,0.0131149,0.103333,0.0180695,0.09875,0.023024,0.0984,0.028678,0.0887,0.051702,0.04708,0.274423,0.0352,0.410352,0.02203,0.642049,55.7547,8.23252e+08
monitor,14,hsolar,100,0.0001,0.01,100,0.099,0.00577058,0.105,0.0122406,0.100667,0.0176032,0.0965,0.0224994,0.0954,0.0278037,0.0887,0.051702,0.04841,0.282175,0.035705,0.416239,0.022398,0.652775,59.7176,8.0909e+08
monitor,15,hsolar,100,0.0001,0.01,100,0.117,0.00681977,0.106,0.0123572,0.101667,0.017778,0.10275,0.0239566,0.1006,0.0293192,0.094,0.0547913,0.05019,0.292551,0.036865,0.429762,0.022782,0.663966,63.8121,7.95421e+08
monitor,16,hsolar,100,0.0001,0.01,100,0.114,0.00664491,0.111,0.0129401,0.108,0.0188855,0.10225,0.0238401,0.1032,0.0300769,0.0929,0.0541502,0.05057,0.294766,0.037225,0.433959,0.02299,0.670028,67.9665,7.80327e+08
monitor,17,hsolar,100,0.0001,0.01,100,0.124,0.00722779,0.121,0.0141059,0.124,0.0216834,0.11425,0.0266379,0.1098,0.0320005,0.0996,0.0580555,0.05132,0.299137,0.03779,0.440546,0.023276,0.678363,72.2248,7.71058e+08
monitor,18,hsolar,100,0.0001,0.01,100,0.115,0.00670319,0.1185,0.0138144,0.116333,0.0203427,0.118,0.0275122,0.1158,0.0337491,0.1045,0.0609116,0.0525,0.306015,0.038615,0.450163,0.02347,0.684017,76.5633,7.62743e+08
monitor,19,hsolar,100,0.0001,0.01,100,0.131,0.00763581,0.128,0.0149219,0.123,0.0215085,0.115,0.0268128,0.1138,0.0331662,0.1047,0.0610282,0.05297,0.308755,0.03904,0.455118,0.02369,0.690429,81.045,7.50189e+08
monitor,20,hsolar,100,0.0001,0.01,100,0.122,0.00711121,0.118,0.0137561,0.121667,0.0212754,0.11975,0.0279203,0.1176,0.0342737,0.107,0.0623689,0.05358,0.312311,0.039525,0.460772,0.023846,0.694976,85.5013,7.41643e+08
monitor,21,hsolar,100,0.0001,0.01,100,0.158,0.00920961,0.143,0.0166706,0.138667,0.0242481,0.1325,0.030893,0.1254,0.036547,0.11,0.0641175,0.05492,0.320121,0.03999,0.466193,0.02399,0.699172,90.0612,7.37371e+08
monitor,22,hsolar,100,0.0001,0.01,100,0.137,0.00798554,0.144,0.0167871,0.133,0.0232572,0.127,0.0296106,0.1222,0.0356144,0.1099,0.0640592,0.05583,0.325426,0.040535,0.472546,0.02427,0.707333,94.6318,7.2967e+08
monitor,23,hsolar,100,0.0001,0.01,100,0.158,0.00920961,0.1345,0.0156796,0.132,0.0230823,0.124,0.0289112,0.1228,0.0357892,0.1124,0.0655164,0.05689,0.331604,0.04093,0.477151,0.024446,0.712462,99.3406,7.09764e+08
monitor,24,hsolar,100,0.0001,0.01,100,0.149,0.00868501,0.144,0.0167871,0.139333,0.0243647,0.1295,0.0301935,0.1276,0.0371882,0.1146,0.0667988,0.05729,0.333936,0.041545,0.48432,0.024634,0.717941,104.26,7.12193e+08
monitor,25,hsolar,100,0.0001,0.01,100,0.161,0.00938447,0.1495,0.0174283,0.139667,0.0244229,0.136,0.031709,0.1304,0.0380042,0.1182,0.0688972,0.05818,0.339123,0.041665,0.485719,0.024746,0.721205,109.15,6.96388e+08
monitor,26,hsolar,100,0.0001,0.01,100,0.152,0.00885987,0.145,0.0169037,0.144333,0.025239,0.1435,0.0334577,0.1362,0.0396946,0.1171,0.068256,0.05817,0.339065,0.041845,0.487818,0.024922,0.726335,114.202,7.00455e+08
monitor,27,hsolar,100,0.0001,0.01,100,0.146,0.00851014,0.144,0.0167871,0.134667,0.0235486,0.1315,0.0306598,0.132,0.0384705,0.1177,0.0686057,0.05845,0.340697,0.04258,0.496386,0.024996,0.728491,119.24,6.83983e+08
monitor,28,hsolar,100,0.0001,0.01,100,0.171,0.00996736,0.15,0.0174866,0.143333,0.0250641,0.1385,0.0322919,0.1348,0.0392865,0.1193,0.0695384,0.05949,0.346759,0.042925,0.500408,0.02507,0.730648,124.355,6.79077e+08
monitor,29,hsolar,100,0.0001,0.01,100,0.157,0.00915132,0.1535,0.0178946,0.144333,0.025239,0.139,0.0324085,0.134,0.0390534,0.1193,0.0695384,0.05968,0.347867,0.04321,0.50373,0.025288,0.737002,129.644,6.82233e+08
monitor,30,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.157,0.0183026,0.143667,0.0251224,0.13975,0.0325834,0.1374,0.0400443,0.1211,0.0705875,0.06076,0.354162,0.04324,0.50408,0.02528,0.736768,135.046,6.79859e+08
monitor,31,hsolar,100,0.0001,0.01,100,0.15,0.0087433,0.1435,0.0167288,0.142667,0.0249475,0.137,0.0319422,0.134,0.0390534,0.12,0.0699464,0.06069,0.353754,0.04376,0.510142,0.025278,0.73671,140.386,6.73019e+08
monitor,32,hsolar,100,0.0001,0.01,100,0.155,0.00903474,0.1455,0.016962,0.138,0.0241315,0.1345,0.0313593,0.1352,0.0394031,0.1222,0.0712287,0.06123,0.356901,0.04416,0.514805,0.025474,0.742422,145.896,6.65543e+08
monitor,33,hsolar,100,0.0001,0.01,100,0.159,0.00926789,0.149,0.01737,0.142,0.024831,0.142,0.033108,0.1382,0.0402775,0.1249,0.0728025,0.06052,0.352763,0.04398,0.512707,0.025496,0.743064,151.372,6.58732e+08
monitor,34,hsolar,100,0.0001,0.01,100,0.166,0.00967592,0.162,0.0188855,0.155333,0.0271625,0.15,0.0349732,0.1446,0.0421427,0.1269,0.0739683,0.06148,0.358359,0.04412,0.514339,0.025624,0.746794,156.959,6.57063e+08
monitor,35,hsolar,100,0.0001,0.01,100,0.157,0.00915132,0.155,0.0180695,0.151667,0.0265213,0.147,0.0342737,0.1408,0.0410352,0.1278,0.0744929,0.06192,0.360923,0.044645,0.520459,0.025714,0.749417,162.593,6.62073e+08
monitor,36,hsolar,100,0.0001,0.01,100,0.186,0.0108417,0.173,0.0201679,0.165,0.0288529,0.15575,0.0363138,0.1476,0.043017,0.1258,0.0733271,0.06149,0.358417,0.044625,0.520226,0.025744,0.750291,168.282,6.55138e+08
monitor,37,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.177,0.0206342,0.155333,0.0271625,0.149,0.03474,0.1434,0.041793,0.1274,0.0742597,0.06227,0.362963,0.045005,0.524656,0.02582,0.752506,174.068,6.54049e+08
monitor,38,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.17,0.0198181,0.159,0.0278037,0.15425,0.0359641,0.1468,0.0427839,0.1281,0.0746678,0.06284,0.366286,0.045055,0.525239,0.025894,0.754663,180.006,6.45468e+08
monitor,39,hsolar,100,0.0001,0.01,100,0.191,0.0111331,0.1725,0.0201096,0.161667,0.02827,0.1565,0.0364887,0.1494,0.0435416,0.1317,0.0767661,0.06303,0.367393,0.04518,0.526696,0.025974,0.756995,185.932,6.39577e+08
monitor,40,hsolar,100,0.0001,0.01,100,0.158,0.00920961,0.1525,0.017778,0.147,0.0257053,0.15,0.0349732,0.1468,0.0427839,0.1341,0.0781651,0.06353,0.370308,0.045385,0.529086,0.025932,0.755771,191.98,6.34046e+08
monitor,41,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.1715,0.019993,0.161667,0.02827,0.156,0.0363721,0.1512,0.0440662,0.1329,0.0774656,0.06365,0.371007,0.04556,0.531126,0.026036,0.758802,198.171,6.3983e+08
monitor,42,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.173,0.0201679,0.161333,0.0282117,0.15325,0.0357309,0.1512,0.0440662,0.1318,0.0768244,0.06422,0.37433,0.04561,0.531709,0.026028,0.758568,204.285,6.36199e+08
monitor,43,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.1775,0.0206925,0.167667,0.0293192,0.1585,0.036955,0.1544,0.0449988,0.1316,0.0767079,0.06431,0.374854,0.0457,0.532758,0.026174,0.762824,210.475,6.30541e+08
monitor,44,hsolar,100,0.0001,0.01,100,0.177,0.0103171,0.171,0.0199347,0.162667,0.0284449,0.15875,0.0370133,0.1534,0.0447074,0.1323,0.0771159,0.06455,0.376253,0.045775,0.533633,0.026096,0.76055,216.836,6.29984e+08
monitor,45,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.1825,0.0212754,0.172333,0.0301352,0.16425,0.0382956,0.1582,0.0461063,0.1364,0.0795057,0.06504,0.379109,0.046205,0.538645,0.026192,0.763348,223.246,6.2198e+08
monitor,46,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1825,0.0212754,0.173333,0.0303101,0.171,0.0398694,0.1618,0.0471555,0.1402,0.0817207,0.0654,0.381208,0.04628,0.53952,0.02629,0.766204,229.769,6.25749e+08
monitor,47,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.18,0.0209839,0.174,0.0304267,0.16325,0.0380625,0.1568,0.0456983,0.1369,0.0797972,0.06483,0.377885,0.046265,0.539345,0.026294,0.766321,236.363,6.18978e+08
monitor,48,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.1755,0.0204593,0.168333,0.0294358,0.15725,0.0366636,0.1532,0.0446491,0.1334,0.0777571,0.06537,0.381033,0.04644,0.541385,0.026388,0.76906,242.985,6.2148e+08
monitor,49,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.1785,0.020809,0.178667,0.0312427,0.1695,0.0395197,0.163,0.0475052,0.14,0.0816041,0.06604,0.384938,0.046585,0.543075,0.026362,0.768303,249.721,6.16042e+08
monitor,50,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.171,0.0199347,0.161,0.0281534,0.15375,0.0358475,0.1474,0.0429587,0.1367,0.0796806,0.06581,0.383598,0.046765,0.545174,0.026388,0.76906,256.338,6.18424e+08
monitor,51,hsolar,100,0.0001,0.01,100,0.177,0.0103171,0.171,0.0199347,0.161667,0.02827,0.15475,0.0360807,0.1484,0.0432502,0.132,0.076941,0.06608,0.385171,0.04687,0.546398,0.02646,0.771159,263.209,6.10679e+08
monitor,52,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.1805,0.0210422,0.161667,0.02827,0.16025,0.037363,0.1568,0.0456983,0.1353,0.0788645,0.06621,0.385929,0.04699,0.547797,0.026484,0.771858,270.013,5.9987e+08
monitor,53,hsolar,100,0.0001,0.01,100,0.178,0.0103754,0.1775,0.0206925,0.169667,0.0296689,0.16725,0.0389951,0.16,0.0466309,0.1429,0.0832945,0.06723,0.391875,0.04711,0.549196,0.026464,0.771275,276.987,6.16491e+08
monitor,54,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.1945,0.0226743,0.178,0.0311261,0.1695,0.0395197,0.1614,0.0470389,0.1401,0.0816624,0.06624,0.386104,0.047075,0.548788,0.026524,0.773024,284.023,6.09883e+08
monitor,55,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.178,0.0207508,0.170667,0.0298438,0.16825,0.0392283,0.1622,0.0472721,0.1425,0.0830613,0.06638,0.38692,0.04717,0.549895,0.026532,0.773257,291.082,6.03744e+08
monitor,56,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.194,0.022616,0.170667,0.0298438,0.165,0.0384705,0.16,0.0466309,0.1412,0.0823036,0.06723,0.391875,0.04737,0.552227,0.026504,0.772441,298.172,6.02995e+08
monitor,57,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.1835,0.0213919,0.171333,0.0299604,0.16325,0.0380625,0.1586,0.0462229,0.1381,0.0804966,0.06706,0.390884,0.04737,0.552227,0.026588,0.774889,305.389,5.97126e+08
monitor,58,hsolar,100,0.0001,0.01,100,0.194,0.011308,0.1775,0.0206925,0.169,0.0295523,0.16375,0.0381791,0.1572,0.0458149,0.1361,0.0793308,0.06753,0.393623,0.0475,0.553742,0.026612,0.775589,312.618,5.99391e+08
monitor,59,hsolar,100,0.0001,0.01,100,0.203,0.0118326,0.1785,0.020809,0.166333,0.029086,0.1585,0.036955,0.1556,0.0453486,0.1365,0.079564,0.06753,0.393623,0.047535,0.55415,0.02659,0.774948,319.955,6.00471e+08
monitor,60,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.1805,0.0210422,0.173,0.0302518,0.16175,0.0377128,0.1612,0.0469806,0.1366,0.0796223,0.06749,0.39339,0.04758,0.554675,0.02662,0.775822,327.3,5.98118e+08
monitor,61,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.1835,0.0213919,0.170333,0.0297855,0.1625,0.0378876,0.1554,0.0452903,0.1369,0.0797972,0.06705,0.390825,0.047475,0.553451,0.02668,0.777571,335.481,5.89132e+08
monitor,62,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.1905,0.022208,0.178,0.0311261,0.17,0.0396363,0.1614,0.0470389,0.1446,0.0842854,0.06753,0.393623,0.047615,0.555083,0.026724,0.778853,342.945,5.87411e+08
monitor,63,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.19,0.0221497,0.174667,0.0305433,0.16925,0.0394614,0.1632,0.0475635,0.1372,0.079972,0.06751,0.393507,0.04766,0.555607,0.026696,0.778037,350.35,5.9312e+08
monitor,64,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.191,0.0222663,0.180667,0.0315924,0.17125,0.0399277,0.1606,0.0468058,0.1427,0.0831779,0.06803,0.396538,0.048005,0.559629,0.026768,0.780135,359.177,5.91166e+08
monitor,65,hsolar,100,0.0001,0.01,100,0.218,0.0127069,0.1965,0.0229074,0.181667,0.0317673,0.169,0.0394031,0.1614,0.0470389,0.1437,0.0837608,0.06795,0.396071,0.047975,0.55928,0.0268,0.781068,367.111,5.80875e+08
monitor,66,hsolar,100,0.0001,0.01,100,0.192,0.0111914,0.177,0.0206342,0.170333,0.0297855,0.16875,0.0393448,0.1614,0.0470389,0.1435,0.0836442,0.06787,0.395605,0.047905,0.558464,0.02682,0.781651,375.332,5.95911e+08
monitor,67,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.1995,0.0232572,0.184667,0.0322919,0.17775,0.0414432,0.1722,0.0501865,0.1458,0.0849848,0.06835,0.398403,0.048175,0.561611,0.026728,0.778969,383.127,5.84558e+08
monitor,68,hsolar,100,0.0001,0.01,100,0.181,0.0105502,0.173,0.0201679,0.161,0.0281534,0.15775,0.0367801,0.1486,0.0433085,0.1362,0.0793891,0.06854,0.39951,0.048125,0.561028,0.026816,0.781534,390.962,5.93299e+08
monitor,69,hsolar,100,0.0001,0.01,100,0.181,0.0105502,0.1755,0.0204593,0.166333,0.029086,0.161,0.0375379,0.1582,0.0461063,0.1418,0.0826533,0.06847,0.399102,0.048295,0.56301,0.026826,0.781826,398.846,5.81922e+08
monitor,70,hsolar,100,0.0001,0.01,100,0.199,0.0115994,0.188,0.0219165,0.172667,0.0301935,0.168,0.03917,0.162,0.0472138,0.1439,0.0838774,0.06886,0.401376,0.04834,0.563535,0.026942,0.785206,406.801,5.80084e+08
monitor,71,hsolar,100,0.0001,0.01,100,0.175,0.0102005,0.171,0.0199347,0.172667,0.0301935,0.16725,0.0389951,0.1614,0.0470389,0.1431,0.0834111,0.06889,0.40155,0.04815,0.56132,0.026904,0.784099,414.79,5.84954e+08
monitor,72,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.1945,0.0226743,0.18,0.0314759,0.1715,0.039986,0.1634,0.0476218,0.1456,0.0848683,0.06935,0.404232,0.04845,0.564817,0.02685,0.782525,422.819,5.85078e+08
monitor,73,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.1885,0.0219748,0.179,0.031301,0.16725,0.0389951,0.1618,0.0471555,0.144,0.0839356,0.06939,0.404465,0.0484,0.564234,0.02685,0.782525,430.906,5.85099e+08
monitor,74,hsolar,100,0.0001,0.01,100,0.211,0.0122989,0.1895,0.0220914,0.178667,0.0312427,0.1685,0.0392865,0.1638,0.0477384,0.1422,0.0828865,0.06987,0.407263,0.048315,0.563243,0.02691,0.784274,439.201,5.82391e+08
monitor,75,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.184,0.0214502,0.171,0.0299021,0.17025,0.0396946,0.1626,0.0473887,0.1414,0.0824201,0.06946,0.404873,0.04829,0.562952,0.02688,0.783399,447.485,5.71522e+08
monitor,76,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.1965,0.0229074,0.186333,0.0325834,0.17425,0.0406272,0.1668,0.0486127,0.1441,0.0839939,0.06993,0.407612,0.04863,0.566915,0.026828,0.781884,455.761,5.74577e+08
monitor,77,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.194,0.022616,0.187333,0.0327582,0.17275,0.0402775,0.166,0.0483796,0.1459,0.0850431,0.06977,0.40668,0.048625,0.566857,0.027028,0.787713,464.065,5.74819e+08
monitor,78,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.2025,0.0236069,0.183667,0.032117,0.1775,0.0413849,0.1712,0.0498951,0.1485,0.0865586,0.06951,0.405164,0.048615,0.56674,0.02698,0.786314,472.478,5.70704e+08
monitor,79,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.186,0.0216834,0.181667,0.0317673,0.17375,0.0405106,0.1684,0.049079,0.1491,0.0869084,0.06953,0.405281,0.0487,0.567731,0.026934,0.784973,480.674,5.66699e+08
monitor,80,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.189,0.0220331,0.177667,0.0310678,0.17125,0.0399277,0.1664,0.0484962,0.1448,0.084402,0.06951,0.405164,0.048715,0.567906,0.026996,0.78678,489.123,5.7193e+08
monitor,81,hsolar,100,0.0001,0.01,100,0.197,0.0114829,0.186,0.0216834,0.175333,0.0306598,0.1715,0.039986,0.1632,0.0475635,0.1479,0.0862089,0.06963,0.405864,0.0485,0.5654,0.027022,0.787538,497.751,5.81013e+08
monitor,82,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.1845,0.0215085,0.172,0.0300769,0.1665,0.0388202,0.1608,0.0468641,0.1492,0.0869667,0.06991,0.407496,0.048805,0.568955,0.026986,0.786489,506.36,5.81345e+08
monitor,83,hsolar,100,0.0001,0.01,100,0.201,0.011716,0.1855,0.0216251,0.175333,0.0306598,0.1715,0.039986,0.167,0.048671,0.1477,0.0860923,0.06992,0.407554,0.048745,0.568256,0.027,0.786897,514.981,5.68144e+08
monitor,84,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.1835,0.0213919,0.174667,0.0305433,0.16825,0.0392283,0.1632,0.0475635,0.1457,0.0849266,0.06998,0.407904,0.048825,0.569189,0.027,0.786897,523.648,5.65135e+08
monitor,85,hsolar,100,0.0001,0.01,100,0.217,0.0126486,0.1945,0.0226743,0.181,0.0316507,0.17275,0.0402775,0.1692,0.0493122,0.1487,0.0866752,0.07007,0.408429,0.048965,0.570821,0.027084,0.789345,532.18,5.60681e+08
monitor,86,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.189,0.0220331,0.176,0.0307764,0.1655,0.0385871,0.159,0.0463395,0.1457,0.0849266,0.07026,0.409536,0.049,0.571229,0.027074,0.789053,540.948,5.58337e+08
monitor,87,hsolar,100,0.0001,0.01,100,0.21,0.0122406,0.187,0.0218,0.176667,0.030893,0.16975,0.039578,0.1634,0.0476218,0.1455,0.08481,0.07015,0.408895,0.04892,0.570296,0.027056,0.788529,549.579,5.67262e+08
monitor,88,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.208,0.0242481,0.194333,0.0339823,0.1865,0.0434833,0.1792,0.0522266,0.1478,0.0861506,0.07047,0.41076,0.0489,0.570063,0.02705,0.788354,558.262,5.60734e+08
monitor,89,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.192,0.0223828,0.180333,0.0315342,0.172,0.0401026,0.1666,0.0485544,0.1458,0.0849848,0.07062,0.411634,0.049195,0.573502,0.027084,0.789345,567.264,5.69953e+08
monitor,90,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.1875,0.0218582,0.181,0.0316507,0.1735,0.0404523,0.1678,0.0489042,0.1465,0.0853929,0.07065,0.411809,0.049325,0.575017,0.027038,0.788004,576.259,5.62413e+08
monitor,91,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.1925,0.0224411,0.180333,0.0315342,0.173,0.0403357,0.1686,0.0491373,0.1431,0.0834111,0.07057,0.411343,0.04891,0.57018,0.02708,0.789228,585.113,5.61766e+08
monitor,92,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.195,0.0227326,0.178667,0.0312427,0.171,0.0398694,0.1678,0.0489042,0.1475,0.0859758,0.06979,0.406796,0.04894,0.570529,0.027092,0.789578,594.232,5.67587e+08
monitor,93,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.199,0.0231989,0.184333,0.0322336,0.1775,0.0413849,0.1684,0.049079,0.1474,0.0859175,0.0706,0.411518,0.049025,0.57152,0.027074,0.789053,603.409,5.5532e+08
monitor,94,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.2045,0.0238401,0.183333,0.0320588,0.17375,0.0405106,0.1706,0.0497202,0.1457,0.0849266,0.07064,0.411751,0.04915,0.572977,0.027086,0.789403,612.759,5.53234e+08
monitor,95,hsolar,100,0.0001,0.01,100,0.203,0.0118326,0.195,0.0227326,0.177333,0.0310096,0.1735,0.0404523,0.1712,0.0498951,0.1466,0.0854512,0.07031,0.409827,0.049095,0.572336,0.027128,0.790627,621.798,5.56282e+08
monitor,96,hsolar,100,0.0001,0.01,100,0.212,0.0123572,0.191,0.0222663,0.182,0.0318256,0.1745,0.0406855,0.1714,0.0499534,0.1488,0.0867335,0.07008,0.408487,0.04881,0.569014,0.027142,0.791035,631.068,5.6136e+08
monitor,97,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.192,0.0223828,0.179667,0.0314176,0.17475,0.0407438,0.1712,0.0498951,0.1506,0.0877827,0.07075,0.412392,0.049065,0.571986,0.027202,0.792784,640.36,5.61428e+08
monitor,98,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.188,0.0219165,0.181,0.0316507,0.17275,0.0402775,0.1666,0.0485544,0.1486,0.0866169,0.0707,0.412101,0.04919,0.573444,0.027168,0.791793,649.766,5.65233e+08
monitor,99,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.195,0.0227326,0.180667,0.0315924,0.172,0.0401026,0.167,0.048671,0.1473,0.0858592,0.0705,0.410935,0.04913,0.572744,0.027222,0.793367,658.942,5.53041e+08
monitor,100,hsolar,100,0.0001,0.01,100,0.209,0.0121823,0.1965,0.0229074,0.179333,0.0313593,0.173,0.0403357,0.1656,0.048263,0.1479,0.0862089,0.07009,0.408545,0.04912,0.572628,0.027188,0.792376,678.289,4.13131e+08
monitor,101,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.1975,0.023024,0.183667,0.032117,0.17525,0.0408603,0.1688,0.0491956,0.1502,0.0875495,0.07048,0.410818,0.049145,0.572919,0.027264,0.794591,687.812,4.44855e+08
monitor,102,hsolar,100,0.0001,0.01,100,0.188,0.0109583,0.1855,0.0216251,0.182667,0.0319422,0.1705,0.0397529,0.1674,0.0487876,0.1523,0.0887736,0.07079,0.412625,0.049485,0.576883,0.027292,0.795407,697.415,4.43166e+08
monitor,103,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.1925,0.0224411,0.186667,0.0326416,0.18175,0.0423758,0.1752,0.0510609,0.1554,0.0905806,0.07162,0.417463,0.049745,0.579914,0.027376,0.797855,706.995,4.37292e+08
monitor,104,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.207,0.0241315,0.193667,0.0338657,0.18275,0.042609,0.1726,0.0503031,0.1567,0.0913383,0.072,0.419678,0.05006,0.583586,0.027386,0.798146,716.369,4.46989e+08
monitor,105,hsolar,100,0.0001,0.01,100,0.232,0.013523,0.2035,0.0237235,0.194,0.033924,0.187,0.0435999,0.1782,0.0519352,0.1563,0.0911052,0.07235,0.421718,0.050325,0.586675,0.02744,0.79972,726.069,4.4464e+08
monitor,106,hsolar,100,0.0001,0.01,100,0.23,0.0134064,0.2085,0.0243064,0.205667,0.0359641,0.19325,0.0450571,0.1862,0.0542667,0.161,0.0938447,0.07254,0.422826,0.05011,0.584169,0.027452,0.80007,735.755,4.48612e+08
monitor,107,hsolar,100,0.0001,0.01,100,0.234,0.0136395,0.206,0.0240149,0.191333,0.0334577,0.18575,0.0433085,0.1782,0.0519352,0.1602,0.0933784,0.07238,0.421893,0.050495,0.588657,0.027512,0.801819,745.454,4.45149e+08
monitor,108,hsolar,100,0.0001,0.01,100,0.234,0.0136395,0.2185,0.0254721,0.207333,0.0362555,0.198,0.0461646,0.1894,0.0551993,0.162,0.0944276,0.07358,0.428888,0.0506,0.589881,0.02755,0.802926,754.861,4.49428e+08
monitor,109,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.22,0.025647,0.207667,0.0363138,0.1935,0.0451154,0.1854,0.0540336,0.1596,0.0930287,0.07394,0.430986,0.05078,0.591979,0.02755,0.802926,764.545,5.1985e+08
monitor,110,hsolar,100,0.0001,0.01,100,0.086,0.00501282,0.107,0.0124738,0.141333,0.0247144,0.15175,0.0353812,0.1512,0.0440662,0.147,0.0856843,0.07339,0.42778,0.050555,0.589356,0.027482,0.800944,773.961,4.68016e+08
monitor,111,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.19,0.0221497,0.183667,0.032117,0.179,0.0417347,0.1736,0.0505945,0.1525,0.0888902,0.07319,0.426615,0.05042,0.587783,0.027536,0.802518,783.697,4.55277e+08
monitor,112,hsolar,100,0.0001,0.01,100,0.217,0.0126486,0.199,0.0231989,0.187333,0.0327582,0.18225,0.0424924,0.1766,0.0514689,0.1553,0.0905223,0.07309,0.426032,0.050625,0.590173,0.027552,0.802984,793.412,4.53183e+08
monitor,113,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.199,0.0231989,0.190333,0.0332828,0.1855,0.0432502,0.181,0.0527512,0.1575,0.0918046,0.07305,0.425799,0.050615,0.590056,0.027602,0.804442,802.873,4.50076e+08
monitor,114,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.212,0.0247144,0.202,0.0353229,0.1925,0.0448823,0.1862,0.0542667,0.1654,0.0964094,0.07404,0.431569,0.05103,0.594894,0.027578,0.803742,812.356,4.61373e+08
monitor,115,hsolar,100,0.0001,0.01,100,0.227,0.0132315,0.205,0.0238983,0.198333,0.0346817,0.19125,0.0445908,0.1832,0.0533924,0.1585,0.0923875,0.07355,0.428713,0.050515,0.58889,0.02757,0.803509,821.812,4.51128e+08
monitor,116,hsolar,100,0.0001,0.01,100,0.223,0.0129984,0.2115,0.0246561,0.200333,0.0350315,0.1925,0.0448823,0.184,0.0536256,0.1607,0.0936699,0.07353,0.428596,0.050665,0.590639,0.027618,0.804908,831.6,5.52925e+08
monitor,117,hsolar,100,0.0001,0.01,100,0.18,0.010492,0.1815,0.0211588,0.183667,0.032117,0.18,0.0419678,0.1762,0.0513523,0.1597,0.093087,0.07388,0.430637,0.050925,0.59367,0.027578,0.803742,841.554,4.96021e+08
monitor,118,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.1935,0.0225577,0.179667,0.0314176,0.17525,0.0408603,0.1718,0.0500699,0.1557,0.0907554,0.07298,0.425391,0.05072,0.59128,0.027518,0.801993,851.098,4.5619e+08
monitor,119,hsolar,100,0.0001,0.01,100,0.242,0.0141059,0.2135,0.0248893,0.205333,0.0359058,0.19825,0.0462229,0.1894,0.0551993,0.1612,0.0939613,0.07363,0.429179,0.050925,0.59367,0.027606,0.804558,860.938,5.32128e+08
monitor,120,hsolar,100,0.0001,0.01,100,0.051,0.00297272,0.1145,0.0133481,0.135667,0.0237235,0.143,0.0333411,0.1472,0.0429004,0.1427,0.0831779,0.07316,0.42644,0.050735,0.591455,0.027608,0.804616,870.676,4.74719e+08
monitor,121,hsolar,100,0.0001,0.01,100,0.127,0.00740266,0.141,0.0164374,0.137333,0.0240149,0.1425,0.0332245,0.1436,0.0418512,0.1459,0.0850431,0.07307,0.425915,0.050665,0.590639,0.02754,0.802635,880.492,4.65816e+08
monitor,122,hsolar,100,0.0001,0.01,100,0.238,0.0138727,0.2115,0.0246561,0.193,0.0337491,0.1865,0.0434833,0.1762,0.0513523,0.1573,0.091688,0.07356,0.428771,0.05078,0.591979,0.027614,0.804791,890.328,4.74583e+08
monitor,123,hsolar,100,0.0001,0.01,100,0.228,0.0132898,0.2065,0.0240732,0.189333,0.033108,0.1815,0.0423176,0.1736,0.0505945,0.1564,0.0911634,0.07343,0.428014,0.050675,0.590755,0.027532,0.802401,900.12,4.54454e+08
monitor,124,hsolar,100,0.0001,0.01,100,0.235,0.0136978,0.2135,0.0248893,0.198333,0.0346817,0.18975,0.0442411,0.183,0.0533341,0.1612,0.0939613,0.07386,0.43052,0.05082,0.592446,0.027554,0.803043,909.716,4.59766e+08
monitor,125,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.21,0.0244812,0.201,0.0351481,0.1885,0.0439496,0.1762,0.0513523,0.1637,0.0954185,0.07373,0.429762,0.05076,0.591746,0.02757,0.803509,919.33,4.81703e+08
monitor,126,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.186,0.0216834,0.187333,0.0327582,0.183,0.0426673,0.1748,0.0509443,0.1582,0.0922126,0.0735,0.428422,0.0506,0.589881,0.027588,0.804034,929.244,4.64803e+08
monitor,127,hsolar,100,0.0001,0.01,100,0.178,0.0103754,0.18,0.0209839,0.177,0.0309513,0.17475,0.0407438,0.1716,0.0500117,0.1582,0.0922126,0.07376,0.429937,0.050975,0.594253,0.027646,0.805724,939.168,4.91171e+08
monitor,128,hsolar,100,0.0001,0.01,100,0.123,0.0071695,0.159,0.0185358,0.173,0.0302518,0.169,0.0394031,0.166,0.0483796,0.1561,0.0909886,0.07371,0.429646,0.05117,0.596526,0.027612,0.804733,949.157,4.67836e+08
monitor,129,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.193,0.0224994,0.186667,0.0326416,0.18225,0.0424924,0.1764,0.0514106,0.1572,0.0916298,0.07312,0.426207,0.05064,0.590347,0.02765,0.805841,959.04,6.58318e+08
monitor,130,hsolar,100,0.0001,0.01,100,0.182,0.0106085,0.1865,0.0217417,0.181667,0.0317673,0.178,0.0415015,0.1706,0.0497202,0.1568,0.0913966,0.07299,0.425449,0.05068,0.590814,0.0275,0.801469,968.744,5.35017e+08
monitor,131,hsolar,100,0.0001,0.01,100,0.105,0.00612031,0.129,0.0150385,0.139667,0.0244229,0.14325,0.0333994,0.148,0.0431336,0.1427,0.0831779,0.07328,0.427139,0.050505,0.588774,0.027612,0.804733,978.705,5.28042e+08
monitor,132,hsolar,100,0.0001,0.01,100,0.11,0.00641175,0.156,0.0181861,0.159333,0.027862,0.16075,0.0374796,0.1618,0.0471555,0.1503,0.0876078,0.07338,0.427722,0.05086,0.592912,0.027552,0.802984,988.723,4.81012e+08
monitor,133,hsolar,100,0.0001,0.01,100,0.195,0.0113663,0.201,0.023432,0.193667,0.0338657,0.18475,0.0430753,0.176,0.051294,0.1563,0.0911052,0.07398,0.431219,0.05075,0.59163,0.027716,0.807764,998.444,4.88999e+08
monitor,134,hsolar,100,0.0001,0.01,100,0.244,0.0142224,0.2235,0.026055,0.206,0.0360224,0.1945,0.0453486,0.189,0.0550828,0.1611,0.093903,0.07373,0.429762,0.050865,0.59297,0.027634,0.805374,1008.18,4.70502e+08
monitor,135,hsolar,100,0.0001,0.01,100,0.222,0.0129401,0.2075,0.0241898,0.193,0.0337491,0.187,0.0435999,0.1774,0.051702,0.1547,0.0901725,0.07368,0.429471,0.05096,0.594078,0.02767,0.806423,1018.25,4.67984e+08
monitor,136,hsolar,100,0.0001,0.01,100,0.228,0.0132898,0.2065,0.0240732,0.203333,0.0355561,0.19,0.0442994,0.182,0.0530427,0.1565,0.0912217,0.07392,0.43087,0.050715,0.591222,0.027642,0.805607,1028.38,4.76128e+08
monitor,137,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.1995,0.0232572,0.195,0.0340989,0.187,0.0435999,0.1806,0.0526346,0.1554,0.0905806,0.07389,0.430695,0.05083,0.592562,0.027624,0.805083,1038.23,4.98618e+08
monitor,138,hsolar,100,0.0001,0.01,100,0.198,0.0115412,0.193,0.0224994,0.195333,0.0341571,0.19225,0.044824,0.1834,0.0534507,0.1577,0.0919212,0.07316,0.42644,0.05042,0.587783,0.027638,0.805491,1048.36,4.68396e+08
monitor,139,hsolar,100,0.0001,0.01,100,0.234,0.0136395,0.215,0.0250641,0.203333,0.0355561,0.19275,0.0449405,0.1856,0.0540919,0.1614,0.0940779,0.07364,0.429238,0.05056,0.589415,0.027642,0.805607,1058.53,4.85115e+08
monitor,140,hsolar,100,0.0001,0.01,100,0.185,0.0107834,0.19,0.0221497,0.191,0.0333994,0.18525,0.0431919,0.1848,0.0538587,0.1624,0.0946608,0.07362,0.429121,0.05075,0.59163,0.027686,0.80689,1068.68,5.01249e+08
monitor,141,hsolar,100,0.0001,0.01,100,0.227,0.0132315,0.218,0.0254138,0.209,0.036547,0.197,0.0459315,0.1894,0.0551993,0.1614,0.0940779,0.07394,0.430986,0.050675,0.590755,0.027658,0.806074,1078.64,4.71327e+08
monitor,142,hsolar,100,0.0001,0.01,100,0.238,0.0138727,0.2205,0.0257053,0.206,0.0360224,0.19475,0.0454069,0.1836,0.053509,0.1582,0.0922126,0.0737,0.429587,0.050885,0.593204,0.027638,0.805491,1088.91,5.23198e+08
monitor,143,hsolar,100,0.0001,0.01,100,0.116,0.00676148,0.1395,0.0162625,0.163,0.0285031,0.173,0.0403357,0.1702,0.0496036,0.1479,0.0862089,0.07394,0.430986,0.050855,0.592854,0.027608,0.804616,1099.14,4.94782e+08
monitor,144,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.192,0.0223828,0.187,0.0326999,0.183,0.0426673,0.18,0.0524598,0.1576,0.0918629,0.074,0.431336,0.050675,0.590755,0.027536,0.802518,1109.16,4.81802e+08
monitor,145,hsolar,100,0.0001,0.01,100,0.215,0.0125321,0.2115,0.0246561,0.201333,0.0352063,0.19225,0.044824,0.1842,0.0536838,0.1572,0.0916298,0.07369,0.429529,0.05075,0.59163,0.027622,0.805024,1119.48,5.20765e+08
monitor,146,hsolar,100,0.0001,0.01,100,0.19,0.0110748,0.192,0.0223828,0.188667,0.0329914,0.1835,0.0427839,0.1824,0.0531592,0.1588,0.0925624,0.07328,0.427139,0.050535,0.589123,0.027624,0.805083,1129.82,4.86203e+08
monitor,147,hsolar,100,0.0001,0.01,100,0.22,0.0128235,0.203,0.0236652,0.188333,0.0329331,0.18175,0.0423758,0.1742,0.0507694,0.1545,0.090056,0.07233,0.421602,0.05064,0.590347,0.027662,0.80619,1139.93,5.86552e+08
monitor,148,hsolar,100,0.0001,0.01,100,0.187,0.0109,0.2,0.0233155,0.192667,0.0336908,0.1845,0.043017,0.1786,0.0520518,0.1579,0.0920378,0.07318,0.426556,0.05077,0.591863,0.027648,0.805782,1150.26,5.65915e+08
monitor,149,hsolar,100,0.0001,0.01,100,0.164,0.00955934,0.1945,0.0226743,0.193,0.0337491,0.186,0.0433668,0.182,0.0530427,0.1591,0.0927372,0.07314,0.426323,0.050555,0.589356,0.027612,0.804733,1160.63,5.41497e+08
monitor,150,hsolar,100,0.0001,0.01,100,0.177,0.0103171,0.1755,0.0204593,0.172333,0.0301352,0.17125,0.0399277,0.164,0.0477967,0.1483,0.0864421,0.07317,0.426498,0.0505,0.588715,0.027622,0.805024,1171.02,5.42664e+08
monitor,151,hsolar,100,0.0001,0.01,100,0.161,0.00938447,0.166,0.0193518,0.170667,0.0298438,0.17175,0.0400443,0.1706,0.0497202,0.1577,0.0919212,0.07306,0.425857,0.05055,0.589298,0.027588,0.804034,1181.18,5.15456e+08
monitor,152,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.194,0.022616,0.189,0.0330497,0.1855,0.0432502,0.1832,0.0533924,0.1621,0.0944859,0.07335,0.427547,0.05043,0.587899,0.027644,0.805666,1191.3,5.03943e+08
monitor,153,hsolar,100,0.0001,0.01,100,0.167,0.0097342,0.1755,0.0204593,0.177,0.0309513,0.17675,0.0412101,0.1706,0.0497202,0.156,0.0909303,0.07331,0.427314,0.050625,0.590173,0.02764,0.805549,1201.77,5.07509e+08
monitor,154,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.203,0.0236652,0.189333,0.033108,0.187,0.0435999,0.1798,0.0524015,0.155,0.0903474,0.07356,0.428771,0.050665,0.590639,0.027552,0.802984,1212.15,4.87626e+08
monitor,155,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.215,0.0250641,0.207667,0.0363138,0.1955,0.0455817,0.1912,0.0557239,0.1645,0.0958848,0.07323,0.426848,0.05059,0.589765,0.02757,0.803509,1222.71,5.13299e+08
monitor,156,hsolar,100,0.0001,0.01,100,0.171,0.00996736,0.1785,0.020809,0.181,0.0316507,0.1785,0.0416181,0.1722,0.0501865,0.1591,0.0927372,0.0733,0.427256,0.0506,0.589881,0.027656,0.806015,1233.2,5.04913e+08
monitor,157,hsolar,100,0.0001,0.01,100,0.169,0.00985078,0.1745,0.0203427,0.180667,0.0315924,0.17875,0.0416764,0.1744,0.0508277,0.1563,0.0911052,0.07319,0.426615,0.05048,0.588482,0.027578,0.803742,1243.68,5.24508e+08
monitor,158,hsolar,100,0.0001,0.01,100,0.179,0.0104337,0.1885,0.0219748,0.187,0.0326999,0.1825,0.0425507,0.1754,0.0511191,0.1535,0.0894731,0.07324,0.426906,0.050675,0.590755,0.027614,0.804791,1254,4.79753e+08
monitor,159,hsolar,100,0.0001,0.01,100,0.216,0.0125903,0.2035,0.0237235,0.199,0.0347983,0.19025,0.0443577,0.1812,0.0528095,0.1601,0.0933201,0.07287,0.424749,0.050505,0.588774,0.02764,0.805549,1264.34,4.72472e+08
monitor,160,hsolar,100,0.0001,0.01,100,0.23,0.0134064,0.2145,0.0250058,0.201,0.0351481,0.19225,0.044824,0.1844,0.0537421,0.1577,0.0919212,0.07334,0.427489,0.050635,0.590289,0.02761,0.804675,1274.9,4.7657e+08
monitor,161,hsolar,100,0.0001,0.01,100,0.224,0.0130567,0.208,0.0242481,0.194333,0.0339823,0.19075,0.0444742,0.1844,0.0537421,0.1595,0.0929704,0.07278,0.424225,0.050375,0.587258,0.027696,0.807181,1285.59,4.91774e+08
monitor,162,hsolar,100,0.0001,0.01,100,0.229,0.0133481,0.208,0.0242481,0.193,0.0337491,0.18625,0.043425,0.182,0.0530427,0.1589,0.0926207,0.07393,0.430928,0.050685,0.590872,0.027592,0.80415,1296.29,4.83134e+08
monitor,163,hsolar,100,0.0001,0.01,100,0.229,0.0133481,0.2065,0.0240732,0.197,0.0344486,0.18625,0.043425,0.182,0.0530427,0.1588,0.0925624,0.0731,0.42609,0.05057,0.589531,0.027594,0.804208,1307.01,4.94253e+08
monitor,164,hsolar,100,0.0001,0.01,100,0.138,0.00804383,0.1735,0.0202262,0.174667,0.0305433,0.17475,0.0407438,0.1706,0.0497202,0.156,0.0909303,0.07332,0.427372,0.05074,0.591513,0.02755,0.802926,1317.84,5.33256e+08
monitor,165,hsolar,100,0.0001,0.01,100,0.213,0.0124155,0.1995,0.0232572,0.188667,0.0329914,0.18325,0.0427256,0.1812,0.0528095,0.1628,0.0948939,0.07303,0.425682,0.050645,0.590406,0.027576,0.803684,1328.41,5.12908e+08
monitor,166,hsolar,100,0.0001,0.01,100,0.186,0.0108417,0.1985,0.0231406,0.194667,0.0340406,0.191,0.0445325,0.1834,0.0534507,0.1577,0.0919212,0.07271,0.423817,0.050525,0.589007,0.027586,0.803975,1339.17,4.78483e+08
monitor,167,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.204,0.0237818,0.191,0.0333994,0.18525,0.0431919,0.182,0.0530427,0.1588,0.0925624,0.07343,0.428014,0.050935,0.593786,0.027682,0.806773,1349.74,5.11376e+08
monitor,168,hsolar,100,0.0001,0.01,100,0.138,0.00804383,0.1555,0.0181278,0.165,0.0288529,0.1655,0.0385871,0.1636,0.0476801,0.1528,0.0890651,0.07303,0.425682,0.0507,0.591047,0.027632,0.805316,1360.58,4.98273e+08
monitor,169,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.194,0.022616,0.181,0.0316507,0.1755,0.0409186,0.1724,0.0502448,0.1569,0.0914549,0.0728,0.424341,0.0504,0.58755,0.027674,0.80654,1371.5,4.89475e+08
monitor,170,hsolar,100,0.0001,0.01,100,0.217,0.0126486,0.203,0.0236652,0.197333,0.0345069,0.187,0.0435999,0.1792,0.0522266,0.1558,0.0908137,0.07313,0.426265,0.05056,0.589415,0.027636,0.805433,1382.38,4.70186e+08
monitor,171,hsolar,100,0.0001,0.01,100,0.232,0.013523,0.221,0.0257636,0.205,0.0358475,0.196,0.0456983,0.1886,0.0549662,0.1622,0.0945442,0.07431,0.433143,0.0511,0.59571,0.027632,0.805316,1393.31,5.45693e+08
monitor,172,hsolar,100,0.0001,0.01,100,0.114,0.00664491,0.139,0.0162042,0.148,0.0258802,0.15575,0.0363138,0.1566,0.04564,0.1503,0.0876078,0.07305,0.425799,0.050495,0.588657,0.027638,0.805491,1404.3,4.88016e+08
monitor,173,hsolar,100,0.0001,0.01,100,0.214,0.0124738,0.199,0.0231989,0.195333,0.0341571,0.1885,0.0439496,0.1842,0.0536838,0.1595,0.0929704,0.07358,0.428888,0.050485,0.58854,0.027624,0.805083,1415.3,4.82973e+08
monitor,174,hsolar,100,0.0001,0.01,100,0.207,0.0120657,0.194,0.022616,0.192667,0.0336908,0.1835,0.0427839,0.1776,0.0517603,0.1595,0.0929704,0.07371,0.429646,0.050625,0.590173,0.027552,0.802984,1426.4,5.48967e+08
monitor,175,hsolar,100,0.0001,0.01,100,0.159,0.00926789,0.152,0.0177197,0.164667,0.0287946,0.17225,0.0401609,0.172,0.0501282,0.1544,0.0899977,0.07319,0.426615,0.05105,0.595127,0.027612,0.804733,1437.5,4.98979e+08
monitor,176,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.205,0.0238983,0.203333,0.0355561,0.195,0.0454651,0.1882,0.0548496,0.1634,0.0952436,0.0735,0.428422,0.050845,0.592737,0.027594,0.804208,1448.67,4.93026e+08
monitor,177,hsolar,100,0.0001,0.01,100,0.228,0.0132898,0.211,0.0245978,0.199667,0.0349149,0.184,0.0429004,0.179,0.0521683,0.1594,0.0929121,0.0739,0.430753,0.05101,0.594661,0.027662,0.80619,1459.47,4.7831e+08
monitor,178,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.2005,0.0233737,0.195667,0.0342154,0.18775,0.0437748,0.1818,0.0529844,0.1598,0.0931453,0.07378,0.430054,0.05088,0.593145,0.027672,0.806482,1470.65,4.97251e+08
monitor,179,hsolar,100,0.0001,0.01,100,0.145,0.00845185,0.167,0.0194684,0.165333,0.0289112,0.168,0.03917,0.1672,0.0487293,0.1521,0.088657,0.07329,0.427197,0.050495,0.588657,0.027576,0.803684,1481.77,4.95721e+08
monitor,180,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.189,0.0220331,0.187,0.0326999,0.18275,0.042609,0.1782,0.0519352,0.1577,0.0919212,0.07332,0.427372,0.05047,0.588366,0.027648,0.805782,1493.07,4.7915e+08
monitor,181,hsolar,100,0.0001,0.01,100,0.226,0.0131732,0.209,0.0243647,0.195,0.0340989,0.18725,0.0436582,0.1812,0.0528095,0.1591,0.0927372,0.07418,0.432385,0.050605,0.589939,0.027634,0.805374,1504.24,5.02754e+08
monitor,182,hsolar,100,0.0001,0.01,100,0.134,0.00781068,0.1515,0.0176615,0.163333,0.0285614,0.1655,0.0385871,0.1662,0.0484379,0.1543,0.0899394,0.07382,0.430287,0.05044,0.588016,0.027604,0.8045,1515.51,4.75521e+08
monitor,183,hsolar,100,0.0001,0.01,100,0.203,0.0118326,0.2,0.0233155,0.192667,0.0336908,0.18925,0.0441245,0.1854,0.0540336,0.1663,0.096934,0.07403,0.431511,0.050735,0.591455,0.02753,0.802343,1526.85,5.08976e+08
monitor,184,hsolar,100,0.0001,0.01,100,0.204,0.0118909,0.194,0.022616,0.185333,0.0324085,0.17975,0.0419095,0.176,0.051294,0.1542,0.0898811,0.07426,0.432851,0.050515,0.58889,0.027562,0.803276,1538.29,9.99611e+08
monitor,185,hsolar,100,0.0001,0.01,100,0.202,0.0117743,0.1945,0.0226743,0.189333,0.033108,0.1875,0.0437165,0.1796,0.0523432,0.1579,0.0920378,0.07406,0.431686,0.05081,0.592329,0.027568,0.803451,1549.67,6.00853e+08
monitor,186,hsolar,100,0.0001,0.01,100,0.2,0.0116577,0.188,0.0219165,0.183333,0.0320588,0.174,0.0405689,0.1698,0.0494871,0.1549,0.0902891,0.07421,0.43256,0.05077,0.591863,0.027566,0.803392,1561.18,5.10955e+08
monitor,187,hsolar,100,0.0001,0.01,100,0.196,0.0114246,0.1825,0.0212754,0.182667,0.0319422,0.177,0.0412684,0.172,0.0501282,0.1552,0.090464,0.07386,0.43052,0.05086,0.592912,0.027538,0.802576,1572.5,4.85938e+08
monitor,188,hsolar,100,0.0001,0.01,100,0.23,0.0134064,0.209,0.0243647,0.195667,0.0342154,0.18825,0.0438913,0.181,0.0527512,0.1581,0.0921543,0.07375,0.429879,0.050675,0.590755,0.027622,0.805024,1583.93,4.70174e+08
monitor,189,hsolar,100,0.0001,0.01,100,0.236,0.0137561,0.208,0.0242481,0.199667,0.0349149,0.19275,0.0449405,0.1872,0.0545582,0.1641,0.0956517,0.07442,0.433784,0.050985,0.594369,0.027562,0.803276,1595.37,5.02841e+08
monitor,190,hsolar,100,0.0001,0.01,100,0.208,0.012124,0.1955,0.0227909,0.183333,0.0320588,0.1785,0.0416181,0.1744,0.0508277,0.1581,0.0921543,0.07376,0.429937,0.050825,0.592504,0.027564,0.803334,1606.91,5.02061e+08
monitor,191,hsolar,100,0.0001,0.01,100,0.206,0.0120075,0.2025,0.0236069,0.187333,0.0327582,0.1775,0.0413849,0.1724,0.0502448,0.1552,0.090464,0.07369,0.429529,0.050775,0.591921,0.0276,0.804383,1618.46,4.74291e+08
monitor,192,hsolar,100,0.0001,0.01,100,0.231,0.0134647,0.2175,0.0253556,0.208667,0.0364887,0.196,0.0456983,0.1872,0.0545582,0.1655,0.0964677,0.07394,0.430986,0.05093,0.593728,0.0277,0.807298,1630.15,5.04837e+08
monitor,193,hsolar,100,0.0001,0.01,100,0.227,0.0132315,0.2115,0.0246561,0.196,0.0342737,0.18525,0.0431919,0.1802,0.0525181,0.1617,0.0942527,0.07367,0.429412,0.050765,0.591805,0.027574,0.803626,1641.72,4.68e+08
monitor,194,hsolar,100,0.0001,0.01,100,0.221,0.0128818,0.209,0.0243647,0.197333,0.0345069,0.19,0.0442994,0.1844,0.0537421,0.1605,0.0935533,0.0738,0.43017,0.050785,0.592038,0.027576,0.803684,1653.49,4.76436e+08
monitor,195,hsolar,100,0.0001,0.01,100,0.219,0.0127652,0.2025,0.0236069,0.2,0.0349732,0.186,0.0433668,0.1798,0.0524015,0.1597,0.093087,0.07432,0.433201,0.05082,0.592446,0.027644,0.805666,1664.88,4.73386e+08
monitor,196,hsolar,100,0.0001,0.01,100,0.193,0.0112497,0.1935,0.0225577,0.185,0.0323502,0.17875,0.0416764,0.1744,0.0508277,0.1574,0.0917463,0.0741,0.431919,0.05085,0.592796,0.027682,0.806773,1676.39,4.85911e+08
monitor,197,hsolar,100,0.0001,0.01,100,0.225,0.0131149,0.197,0.0229657,0.190667,0.0333411,0.18825,0.0438913,0.187,0.0544999,0.163,0.0950105,0.07456,0.4346,0.050805,0.592271,0.027648,0.805782,1688.27,5.82295e+08
monitor,198,hsolar,100,0.0001,0.01,100,0.205,0.0119492,0.198,0.0230823,0.190333,0.0332828,0.18875,0.0440079,0.1846,0.0538004,0.157,0.0915132,0.07397,0.431161,0.050695,0.590989,0.027644,0.805666,1700.12,5.15934e+08
monitor,199,hsolar,100,0.0001,0.01,100,0.168,0.00979249,0.177,0.0206342,0.175,0.0306015,0.1725,0.0402192,0.1688,0.0491956,0.155,0.0903474,0.07371,0.429646,0.050545,0.58924,0.027648,0.805782,1711.91,4.90214e+08
monitor,200,hsolar,100,0.0001,0.01,100,0.244,0.0142224,0.2245,0.0261716,0.204,0.0356727,0.1945,0.0453486,0.1874,0.0546165,0.1655,0.0964677,0.07354,0.428655,0.050575,0.58959,0.02761,0.804675,1734.2,3.89739e+08
monitor,201,hsolar,100,0.0001,0.01,100,0.234,0.0136395,0.2265,0.0264048,0.210333,0.0367801,0.19725,0.0459897,0.1886,0.0549662,0.1641,0.0956517,0.07426,0.432851,0.050745,0.591571,0.027688,0.806948,1746.16,4.03237e+09
monitor,202,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.0485,0.005654,0.0613333,0.0107251,0.07075,0.0164957,0.0814,0.0237235,0.1122,0.0653999,0.07125,0.415307,0.04971,0.579506,0.027446,0.799895,1758.1,7.34386e+10
monitor,203,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.039,0.00454651,0.0413333,0.00722779,0.04375,0.0102005,0.0452,0.0131732,0.0439,0.0255887,0.04044,0.235719,0.03706,0.432035,0.023826,0.694393,1769.64,1.23379e+17
monitor,204,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.03,0.00349732,0.0316667,0.00553742,0.0345,0.00804383,0.0312,0.00909303,0.0301,0.0175449,0.01959,0.114187,0.01653,0.192702,0.012226,0.356318,1777.44,3.60126e+20
monitor,205,hsolar,100,0.0001,0.01,100,0.019,0.00110748,0.0175,0.0020401,0.0203333,0.00355561,0.02225,0.00518769,0.023,0.00670319,0.023,0.0134064,0.02485,0.144847,0.02092,0.24388,0.01508,0.439496,1782.95,1.74615e+23
monitor,206,hsolar,100,0.0001,0.01,100,0.018,0.0010492,0.022,0.0025647,0.0266667,0.00466309,0.027,0.00629517,0.0268,0.00781068,0.0285,0.0166123,0.02375,0.138436,0.01975,0.23024,0.014514,0.423001,1787.24,6.02728e+28
monitor,207,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.0265,0.0030893,0.0273333,0.00477967,0.02675,0.00623689,0.0258,0.00751924,0.0227,0.0132315,0.01729,0.100781,0.01479,0.172418,0.011556,0.336792,1790.89,1.28043e+35
monitor,208,hsolar,100,0.0001,0.01,100,0.067,0.00390534,0.05,0.00582886,0.0446667,0.00781068,0.04175,0.0097342,0.0406,0.0118326,0.0308,0.0179529,0.01926,0.112264,0.0156,0.181861,0.011286,0.328923,1794.19,1.26215e+39
monitor,209,hsolar,100,0.0001,0.01,100,0.05,0.00291443,0.0475,0.00553742,0.0426667,0.00746095,0.03875,0.00903474,0.0374,0.0109,0.0356,0.0207508,0.02207,0.128643,0.01885,0.219748,0.013818,0.402716,1797.36,4.76222e+42
monitor,210,hsolar,100,0.0001,0.01,100,0.046,0.00268128,0.0425,0.00495453,0.0396667,0.00693635,0.0395,0.00920961,0.0388,0.011308,0.0352,0.0205176,0.02442,0.142341,0.02032,0.236885,0.014702,0.42848,1800.47,4.77566e+45
monitor,211,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.023,0.00268128,0.0236667,0.00413849,0.026,0.00606202,0.0266,0.00775239,0.0281,0.0163791,0.02193,0.127827,0.01899,0.22138,0.014196,0.413733,1803.51,3.03716e+48
monitor,212,hsolar,100,0.0001,0.01,100,0.014,0.000816041,0.0165,0.00192353,0.018,0.00314759,0.01775,0.00413849,0.019,0.00553742,0.02,0.0116577,0.02095,0.122115,0.017425,0.203136,0.012942,0.377186,1806.5,2.03605e+52
monitor,213,hsolar,100,0.0001,0.01,100,0.022,0.00128235,0.029,0.00338074,0.0296667,0.00518769,0.02875,0.00670319,0.0306,0.00891816,0.0328,0.0191187,0.02397,0.139718,0.02019,0.23537,0.01433,0.417638,1809.46,4.88448e+55
monitor,214,hsolar,100,0.0001,0.01,100,0.026,0.0015155,0.0255,0.00297272,0.0286667,0.00501282,0.03075,0.0071695,0.0298,0.00868501,0.0282,0.0164374,0.02295,0.133772,0.019675,0.229366,0.014368,0.418746,1812.39,1.02932e+59
monitor,215,hsolar,100,0.0001,0.01,100,0.045,0.00262299,0.045,0.00524598,0.0413333,0.00722779,0.04025,0.00938447,0.04,0.0116577,0.0365,0.0212754,0.02229,0.129925,0.019125,0.222954,0.01427,0.415889,1815.3,1.19699e+62
monitor,216,hsolar,100,0.0001,0.01,100,0.048,0.00279785,0.046,0.00536256,0.041,0.0071695,0.039,0.00909303,0.0362,0.0105502,0.0297,0.0173117,0.02184,0.127302,0.01904,0.221963,0.014408,0.419911,1818.2,8.75325e+64
monitor,217,hsolar,100,0.0001,0.01,100,0.018,0.0010492,0.0185,0.00215668,0.018,0.00314759,0.01925,0.00448823,0.018,0.00524598,0.0211,0.0122989,0.02087,0.121648,0.01819,0.212054,0.0136,0.396363,1821.08,2.05923e+69
monitor,218,hsolar,100,0.0001,0.01,100,0.053,0.0030893,0.051,0.00594544,0.041,0.0071695,0.03775,0.00880159,0.0358,0.0104337,0.0286,0.0166706,0.02073,0.120832,0.01865,0.217417,0.014458,0.421369,1823.96,7.42269e+74
monitor,219,hsolar,100,0.0001,0.01,100,0.049,0.00285614,0.0415,0.00483796,0.0376667,0.00658662,0.034,0.00792726,0.0324,0.00944276,0.0286,0.0166706,0.02082,0.121357,0.017795,0.207449,0.013308,0.387853,1826.85,7.19225e+76
monitor,220,hsolar,100,0.0001,0.01,100,0.046,0.00268128,0.0435,0.00507111,0.043,0.00751924,0.0405,0.00944276,0.0382,0.0111331,0.0317,0.0184775,0.02362,0.137678,0.02003,0.233504,0.015014,0.437573,1829.72,8.40013e+79
monitor,221,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.026,0.00303101,0.03,0.00524598,0.0305,0.00711121,0.0306,0.00891816,0.0291,0.016962,0.02315,0.134938,0.020375,0.237526,0.015056,0.438797,1832.6,4.6012e+83
monitor,222,hsolar,100,0.0001,0.01,100,0.028,0.00163208,0.0315,0.00367218,0.031,0.00542084,0.0325,0.00757752,0.03,0.0087433,0.0277,0.016146,0.01883,0.109758,0.015985,0.186349,0.012138,0.353754,1835.48,8.37863e+86
monitor,223,hsolar,100,0.0001,0.01,100,0.035,0.0020401,0.039,0.00454651,0.041,0.0071695,0.04075,0.00950105,0.04,0.0116577,0.0372,0.0216834,0.02362,0.137678,0.02033,0.237002,0.014804,0.431453,1838.37,2.9971e+90
monitor,224,hsolar,100,0.0001,0.01,100,0.049,0.00285614,0.0475,0.00553742,0.0396667,0.00693635,0.03925,0.00915132,0.0376,0.0109583,0.0378,0.0220331,0.02319,0.135171,0.019755,0.230298,0.014892,0.434017,1841.24,4.03502e+92
monitor,225,hsolar,100,0.0001,0.01,100,0.049,0.00285614,0.041,0.00477967,0.04,0.00699464,0.0385,0.00897645,0.0368,0.0107251,0.0324,0.0188855,0.02404,0.140126,0.020505,0.239042,0.014828,0.432152,1844.07,2.25127e+95
monitor,226,hsolar,100,0.0001,0.01,100,0.045,0.00262299,0.0435,0.00507111,0.04,0.00699464,0.0395,0.00920961,0.038,0.0110748,0.0347,0.0202262,0.02492,0.145255,0.021415,0.24965,0.014994,0.43699,1846.95,1.98799e+97
monitor,227,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.0365,0.00425507,0.035,0.00612031,0.0365,0.00851014,0.034,0.00990907,0.0349,0.0203427,0.02682,0.15633,0.02214,0.258102,0.015824,0.46118,1849.82,2.61856e+100
monitor,228,hsolar,100,0.0001,0.01,100,0.016,0.000932618,0.042,0.00489625,0.0416667,0.00728608,0.039,0.00909303,0.0386,0.0112497,0.0358,0.0208673,0.02383,0.138902,0.020015,0.233329,0.014762,0.430228,1852.69,1.01133e+103
monitor,229,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.0315,0.00367218,0.0323333,0.005654,0.03075,0.0071695,0.0302,0.00880159,0.0326,0.0190021,0.02454,0.14304,0.020825,0.242772,0.015158,0.44177,1855.54,2.84347e+106
monitor,230,hsolar,100,0.0001,0.01,100,0.073,0.00425507,0.057,0.00664491,0.0536667,0.00938447,0.0495,0.0115412,0.0468,0.0136395,0.034,0.0198181,0.02346,0.136745,0.01957,0.228142,0.013856,0.403824,1858.39,1.36775e+112
monitor,231,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.0295,0.00343903,0.0276667,0.00483796,0.0275,0.00641175,0.0262,0.00763581,0.025,0.0145722,0.01883,0.109758,0.01555,0.181278,0.011818,0.344428,1861.17,6.32372e+114
monitor,232,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.026,0.00303101,0.03,0.00524598,0.0295,0.00687806,0.0308,0.00897645,0.0297,0.0173117,0.02446,0.142574,0.020245,0.236011,0.014714,0.42883,1864.04,1.52353e+117
monitor,233,hsolar,100,0.0001,0.01,100,0.023,0.00134064,0.0215,0.00250641,0.024,0.00419678,0.02225,0.00518769,0.0226,0.00658662,0.03,0.0174866,0.02381,0.138785,0.02018,0.235253,0.015222,0.443635,1866.91,9.6595e+120
monitor,234,hsolar,100,0.0001,0.01,100,0.046,0.00268128,0.039,0.00454651,0.0356667,0.00623689,0.0355,0.00827699,0.0364,0.0106085,0.0346,0.0201679,0.0241,0.140476,0.019975,0.232863,0.014624,0.426207,1869.71,4.47469e+123
monitor,235,hsolar,100,0.0001,0.01,100,0.018,0.0010492,0.023,0.00268128,0.0246667,0.00431336,0.02775,0.00647004,0.0274,0.00798554,0.0271,0.0157962,0.02265,0.132024,0.019355,0.225635,0.014568,0.424574,1872.58,7.88344e+126
monitor,236,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.0335,0.00390534,0.037,0.00647004,0.03475,0.00810212,0.0346,0.0100839,0.0286,0.0166706,0.02251,0.131208,0.01928,0.224761,0.014284,0.416298,1875.46,2.29467e+132
monitor,237,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.0335,0.00390534,0.0433333,0.00757752,0.04175,0.0097342,0.0416,0.012124,0.0383,0.0223246,0.02419,0.141,0.02036,0.237351,0.014812,0.431686,1878.24,1.38659e+135
monitor,238,hsolar,100,0.0001,0.01,100,0.044,0.0025647,0.041,0.00477967,0.039,0.00681977,0.03825,0.00891816,0.038,0.0110748,0.0355,0.0206925,0.02567,0.149627,0.021675,0.252681,0.015268,0.444976,1881.11,2.37479e+138
monitor,239,hsolar,100,0.0001,0.01,100,0.06,0.00349732,0.0505,0.00588715,0.0446667,0.00781068,0.04175,0.0097342,0.0398,0.0115994,0.0377,0.0219748,0.02457,0.143215,0.02079,0.242364,0.015348,0.447307,1883.97,2.2159e+141
monitor,240,hsolar,100,0.0001,0.01,100,0.044,0.0025647,0.0425,0.00495453,0.0386667,0.00676148,0.03775,0.00880159,0.036,0.010492,0.0341,0.0198764,0.0227,0.132315,0.020405,0.237876,0.015282,0.445384,1886.77,6.97246e+143
monitor,241,hsolar,100,0.0001,0.01,100,0.047,0.00273957,0.0445,0.00518769,0.0406667,0.00711121,0.04125,0.00961763,0.0412,0.0120075,0.0404,0.0235486,0.02277,0.132723,0.02017,0.235136,0.01491,0.434542,1889.63,1.96019e+147
monitor,242,hsolar,100,0.0001,0.01,100,0.051,0.00297272,0.0375,0.00437165,0.0316667,0.00553742,0.02875,0.00670319,0.0274,0.00798554,0.0233,0.0135813,0.02106,0.122756,0.01772,0.206575,0.013088,0.381441,1892.51,4.1686e+150
monitor,243,hsolar,100,0.0001,0.01,100,0.014,0.000816041,0.0275,0.00320588,0.024,0.00419678,0.024,0.00559571,0.0232,0.00676148,0.0245,0.0142807,0.02123,0.123747,0.019125,0.222954,0.014578,0.424866,1895.38,9.9424e+153
monitor,244,hsolar,100,0.0001,0.01,100,0.04,0.00233155,0.041,0.00477967,0.0373333,0.00652833,0.0325,0.00757752,0.0306,0.00891816,0.0218,0.0127069,0.02093,0.121998,0.018265,0.212928,0.014068,0.410002,1898.16,1.70559e+156
monitor,245,hsolar,100,0.0001,0.01,100,0.034,0.00198181,0.0355,0.00413849,0.0346667,0.00606202,0.03475,0.00810212,0.0354,0.0103171,0.0316,0.0184192,0.02098,0.12229,0.01782,0.207741,0.013504,0.393565,1901.03,3.94678e+160
monitor,246,hsolar,100,0.0001,0.01,100,0.052,0.00303101,0.0385,0.00448823,0.035,0.00612031,0.03325,0.00775239,0.0318,0.00926789,0.0304,0.0177197,0.02262,0.131849,0.01878,0.218932,0.013484,0.392982,1903.88,3.53305e+163
monitor,247,hsolar,100,0.0001,0.01,100,0.014,0.000816041,0.023,0.00268128,0.025,0.00437165,0.02375,0.00553742,0.0234,0.00681977,0.0221,0.0128818,0.0202,0.117743,0.017785,0.207333,0.013492,0.393215,1906.74,3.87905e+166
monitor,248,hsolar,100,0.0001,0.01,100,0.055,0.00320588,0.0435,0.00507111,0.0433333,0.00757752,0.03875,0.00903474,0.036,0.010492,0.0312,0.0181861,0.01969,0.11477,0.01778,0.207274,0.013788,0.401842,1909.61,3.24053e+170
monitor,249,hsolar,100,0.0001,0.01,100,0.023,0.00134064,0.0215,0.00250641,0.032,0.00559571,0.0325,0.00757752,0.0322,0.00938447,0.029,0.0169037,0.0182,0.106085,0.0161,0.187689,0.012834,0.374038,1912.49,2.24278e+173
monitor,250,hsolar,100,0.0001,0.01,100,0.08,0.00466309,0.0705,0.0082187,0.0633333,0.0110748,0.05875,0.0136978,0.0536,0.0156214,0.0389,0.0226743,0.02244,0.1308,0.018485,0.215493,0.013546,0.394789,1915.34,9.56929e+175
monitor,251,hsolar,100,0.0001,0.01,100,0.016,0.000932618,0.0225,0.00262299,0.0206667,0.0036139,0.026,0.00606202,0.0258,0.00751924,0.0265,0.0154465,0.02083,0.121415,0.01746,0.203544,0.013354,0.389193,1918.21,1.00006e+180
monitor,252,hsolar,100,0.0001,0.01,100,0.02,0.00116577,0.0205,0.00238983,0.0233333,0.00408021,0.02325,0.00542084,0.0224,0.00652833,0.0234,0.0136395,0.01689,0.0984495,0.01488,0.173467,0.011518,0.335684,1921.08,8.90622e+182
monitor,253,hsolar,100,0.0001,0.01,100,0.056,0.00326416,0.056,0.00652833,0.0533333,0.00932618,0.05,0.0116577,0.0452,0.0131732,0.0356,0.0207508,0.02291,0.133539,0.01979,0.230706,0.014606,0.425682,1923.95,1.08407e+188
monitor,254,hsolar,100,0.0001,0.01,100,0.017,0.000990907,0.0295,0.00343903,0.036,0.00629517,0.03025,0.00705293,0.0316,0.00920961,0.0299,0.0174283,0.0217,0.126486,0.01772,0.206575,0.01328,0.387037,1926.83,2.31255e+191
monitor,255,hsolar,100,0.0001,0.01,100,0.05,0.00291443,0.0455,0.00530427,0.0403333,0.00705293,0.04175,0.0097342,0.0414,0.0120657,0.038,0.0221497,0.02154,0.125554,0.017815,0.207682,0.013086,0.381383,1929.68,3.23096e+194
monitor,256,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.04,0.00466309,0.0376667,0.00658662,0.034,0.00792726,0.0312,0.00909303,0.0305,0.017778,0.02356,0.137328,0.01943,0.22651,0.014992,0.436932,1932.55,1.38534e+196
monitor,257,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.0385,0.00448823,0.038,0.00664491,0.03725,0.00868501,0.0386,0.0112497,0.0331,0.0192935,0.02249,0.131091,0.01905,0.22208,0.014358,0.418454,1935.4,2.76008e+198
monitor,258,hsolar,100,0.0001,0.01,100,0.015,0.00087433,0.0145,0.00169037,0.016,0.00279785,0.01875,0.00437165,0.0204,0.00594544,0.0259,0.0150968,0.02419,0.141,0.02091,0.243763,0.015354,0.447482,1938.24,1.54794e+201
monitor,259,hsolar,100,0.0001,0.01,100,0.023,0.00134064,0.025,0.00291443,0.026,0.00454651,0.0265,0.0061786,0.0264,0.0076941,0.0258,0.0150385,0.02313,0.134822,0.019815,0.230998,0.014802,0.431394,1941.11,3.50107e+203
monitor,260,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.0315,0.00367218,0.0346667,0.00606202,0.03825,0.00891816,0.04,0.0116577,0.0365,0.0212754,0.02329,0.135754,0.01909,0.222546,0.014282,0.416239,1943.97,7.90082e+207
monitor,261,hsolar,100,0.0001,0.01,100,0.062,0.0036139,0.055,0.00641175,0.055,0.00961763,0.053,0.0123572,0.0518,0.0150968,0.0459,0.0267545,0.02456,0.143157,0.019865,0.231581,0.014374,0.41892,1946.83,2.4778e+211
monitor,262,hsolar,100,0.0001,0.01,100,0.049,0.00285614,0.044,0.0051294,0.046,0.00804383,0.04325,0.0100839,0.0418,0.0121823,0.035,0.020401,0.02389,0.139252,0.02026,0.236186,0.014976,0.436465,1949.69,1.0425e+214
monitor,263,hsolar,100,0.0001,0.01,100,0.048,0.00279785,0.044,0.0051294,0.0396667,0.00693635,0.03825,0.00891816,0.0388,0.011308,0.0365,0.0212754,0.02435,0.141933,0.020845,0.243005,0.015072,0.439263,1952.56,1.95069e+217
monitor,264,hsolar,100,0.0001,0.01,100,0.006,0.000349732,0.0095,0.00110748,0.012,0.00209839,0.01675,0.00390534,0.0208,0.00606202,0.0244,0.0142224,0.02204,0.128468,0.01919,0.223712,0.014572,0.424691,1955.42,7.61135e+220
monitor,265,hsolar,100,0.0001,0.01,100,0.058,0.00338074,0.045,0.00524598,0.0436667,0.00763581,0.04175,0.0097342,0.0412,0.0120075,0.034,0.0198181,0.02262,0.131849,0.019155,0.223304,0.014116,0.411401,1958.29,2.21586e+223
monitor,266,hsolar,100,0.0001,0.01,100,0.021,0.00122406,0.0265,0.0030893,0.0273333,0.00477967,0.02775,0.00647004,0.0256,0.00746095,0.0228,0.0132898,0.02253,0.131324,0.0204,0.237818,0.014686,0.428014,1961.16,3.4966e+225
monitor,267,hsolar,100,0.0001,0.01,100,0.016,0.000932618,0.012,0.00139893,0.014,0.00244812,0.014,0.00326416,0.015,0.00437165,0.0205,0.0119492,0.02401,0.139951,0.02083,0.24283,0.015386,0.448415,1964.02,9.27359e+229
monitor,268,hsolar,100,0.0001,0.01,100,0.021,0.00122406,0.0275,0.00320588,0.0303333,0.00530427,0.0315,0.00734437,0.0308,0.00897645,0.0298,0.01737,0.02212,0.128934,0.01852,0.215901,0.013698,0.399219,1966.89,2.32986e+233
monitor,269,hsolar,100,0.0001,0.01,100,0.041,0.00238983,0.0425,0.00495453,0.037,0.00647004,0.03575,0.00833528,0.036,0.010492,0.0341,0.0198764,0.02287,0.133306,0.01989,0.231872,0.014778,0.430695,1969.76,1.94904e+235
monitor,270,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.0265,0.0030893,0.0263333,0.0046048,0.0265,0.0061786,0.0274,0.00798554,0.0293,0.0170786,0.02277,0.132723,0.01948,0.227093,0.014454,0.421252,1972.57,3.92874e+237
monitor,271,hsolar,100,0.0001,0.01,100,0.034,0.00198181,0.047,0.00547913,0.0446667,0.00781068,0.0405,0.00944276,0.0394,0.0114829,0.0342,0.0199347,0.02684,0.156447,0.022595,0.263406,0.016182,0.471613,1975.44,1.00068e+243
monitor,272,hsolar,100,0.0001,0.01,100,0.025,0.00145722,0.029,0.00338074,0.0283333,0.00495453,0.031,0.00722779,0.0294,0.00856843,0.0299,0.0174283,0.0239,0.13931,0.01939,0.226043,0.013852,0.403707,1978.31,2.14097e+247
monitor,273,hsolar,100,0.0001,0.01,100,0.033,0.00192353,0.039,0.00454651,0.039,0.00681977,0.03775,0.00880159,0.0372,0.0108417,0.0331,0.0192935,0.02266,0.132082,0.01971,0.229774,0.014728,0.429238,1981.1,1.23118e+252
monitor,274,hsolar,100,0.0001,0.01,100,0.042,0.00244812,0.049,0.00571229,0.046,0.00804383,0.0405,0.00944276,0.0394,0.0114829,0.0352,0.0205176,0.02003,0.116752,0.017515,0.204185,0.013186,0.384297,1983.96,8.66515e+255
monitor,275,hsolar,100,0.0001,0.01,100,0.047,0.00273957,0.048,0.00559571,0.047,0.0082187,0.04475,0.0104337,0.0458,0.0133481,0.0384,0.0223828,0.02299,0.134006,0.01958,0.228258,0.01468,0.427839,1986.77,2.24164e+258
monitor,276,hsolar,100,0.0001,0.01,100,0.039,0.00227326,0.037,0.00431336,0.0336667,0.00588715,0.03525,0.0082187,0.0352,0.0102588,0.0353,0.0205759,0.02537,0.147878,0.02184,0.254605,0.015874,0.462637,1989.54,9.70168e+260
monitor,277,hsolar,100,0.0001,0.01,100,0.061,0.00355561,0.053,0.0061786,0.0506667,0.00885987,0.04975,0.0115994,0.0472,0.0137561,0.0433,0.025239,0.02562,0.149336,0.020875,0.243355,0.015384,0.448356,1992.29,1.91728e+266
monitor,278,hsolar,100,0.0001,0.01,100,0.044,0.0025647,0.04,0.00466309,0.0356667,0.00623689,0.03525,0.0082187,0.0334,0.0097342,0.0316,0.0184192,0.02347,0.136803,0.02006,0.233854,0.014394,0.419503,1995.08,1.27818e+270
monitor,279,hsolar,100,0.0001,0.01,100,0.032,0.00186524,0.0375,0.00437165,0.0363333,0.00635346,0.0375,0.0087433,0.0374,0.0109,0.0339,0.0197599,0.0253,0.14747,0.021165,0.246736,0.01504,0.438331,1997.87,2.43089e+274
monitor,280,hsolar,100,0.0001,0.01,100,0.016,0.000932618,0.032,0.00373047,0.0286667,0.00501282,0.02925,0.00681977,0.0316,0.00920961,0.0328,0.0191187,0.02431,0.1417,0.020445,0.238342,0.015004,0.437281,2000.67,8.11586e+276
monitor,281,hsolar,100,0.0001,0.01,100,0.061,0.00355561,0.063,0.00734437,0.055,0.00961763,0.053,0.0123572,0.05,0.0145722,0.0421,0.0245395,0.02482,0.144672,0.02096,0.244346,0.01547,0.450863,2003.48,3.90272e+280
monitor,282,hsolar,100,0.0001,0.01,100,0.029,0.00169037,0.024,0.00279785,0.024,0.00419678,0.0245,0.00571229,0.0268,0.00781068,0.0257,0.0149802,0.02086,0.12159,0.01775,0.206925,0.013196,0.384588,2006.34,7.29538e+284
monitor,283,hsolar,100,0.0001,0.01,100,0.03,0.00174866,0.033,0.00384705,0.0343333,0.00600373,0.03625,0.00845185,0.0374,0.0109,0.0358,0.0208673,0.025,0.145722,0.02072,0.241548,0.014998,0.437107,2009.22,1.78642e+290
monitor,284,hsolar,100,0.0001,0.01,100,0.036,0.00209839,0.0325,0.00378876,0.0353333,0.0061786,0.0335,0.00781068,0.0316,0.00920961,0.0317,0.0184775,0.02243,0.130741,0.01891,0.220448,0.013748,0.400676,2012.08,5.55383e+294
monitor,285,hsolar,100,0.0001,0.01,100,0.034,0.00198181,0.026,0.00303101,0.029,0.00507111,0.02975,0.00693635,0.0306,0.00891816,0.0287,0.0167288,0.02319,0.135171,0.01918,0.223595,0.014318,0.417288,2014.95,4.2174e+297
monitor,286,hsolar,100,0.0001,0.01,100,0.057,0.00332245,0.054,0.00629517,0.0516667,0.00903474,0.04725,0.0110166,0.0442,0.0128818,0.0376,0.0219165,0.02201,0.128293,0.018975,0.221205,0.01416,0.412684,2017.82,5.34205e+300
monitor,287,hsolar,100,0.0001,0.01,100,0.031,0.00180695,0.0505,0.00588715,0.0503333,0.00880159,0.04875,0.0113663,0.0466,0.0135813,0.0403,0.0234903,0.02389,0.139252,0.020285,0.236477,0.01504,0.438331,2020.69,2.43841e+303
monitor,288,hsolar,100,0.0001,0.01,100,0.087,0.00507111,0.0665,0.00775239,0.0546667,0.00955934,0.04775,0.0111331,0.0446,0.0129984,0.0359,0.0209256,0.0228,0.132898,0.019565,0.228083,0.014016,0.408487,2023.55,9.08535e+306
monitor,289,hsolar,100,0.0001,0.01,100,0.021,0.00122406,0.033,0.00384705,0.033,0.00577058,0.0325,0.00757752,0.0346,0.0100839,0.0348,0.0202844,0.02196,0.128002,0.01919,0.223712,0.014234,0.41484,2026.43,inf
monitor,290,hsolar,100,0.0001,0.01,100,0.016,0.000932618,0.027,0.00314759,0.031,0.00542084,0.031,0.00722779,0.0332,0.00967592,0.0341,0.0198764,0.02403,0.140068,0.020015,0.233329,0.014868,0.433318,2029.3,inf
monitor,291,hsolar,100,0.0001,0.01,100,0.014,0.000816041,0.015,0.00174866,0.02,0.00349732,0.024,0.00559571,0.0258,0.00751924,0.0269,0.0156796,0.02202,0.128352,0.01884,0.219632,0.014116,0.411401,2032.15,inf


==> Plots/hp2003.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.996010
# Overall NDCG for RankSVM: 0.9927
# Overall NDCG for BMRM: 0.9981
1 0.733333 0.8000 0.9111
2 0.829870 0.8472 0.9094
3 0.857272 0.8712 0.926
4 0.876217 0.8861 0.9328
5 0.885301 0.8960 0.9379
6 0.896167 0.9032 0.942
7 0.901987 0.9088 0.9453
8 0.906921 0.9133 0.9517
9 0.911184 0.9173 0.954
10 0.914923 0.9210 0.956
11 0.918243 0.9241 0.9577
12 0.923760 0.9269 0.9614
13 0.926361 0.9293 0.9628
14 0.928730 0.9315 0.9663
15 0.930901 0.9334 0.9673
16 0.934641 0.9352 0.9683
17 0.938112 0.9368 0.9692
18 0.939750 0.9383 0.97
19 0.943029 0.9397 0.9726
20 0.944414 0.9410 0.9732

==> Plots/hp2003_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests IdentityLoss
# Overall NDCG  for Solar: 0.996010          
# Overall NDCG for RankSVM: 0.9927          
# Overall NDCG for BMRM: 0.9981          
1 0.733333 0.8000 0.9111 0.377778 0.733333 0.8222 0.7333 0.7111 0.8 0.8444 0.8667 0.5111 0.8667 0.400000
2 0.829870 0.8472 0.9094 0.457121 0.783025 0.8772 0.8067 0.8047 0.8618 0.8955 0.8907 0.5883 0.8907 0.492675
3 0.857272 0.8712 0.926 0.510406 0.818407 0.8972 0.8431 0.8428 0.8773 0.9133 0.9029 0.645 0.9091 0.552192
4 0.876217 0.8861 0.9328 0.554372 0.845476 0.9127 0.8572 0.8566 0.888 0.921 0.9164 0.6777 0.9171 0.593234
5 0.885301 0.8960 0.9379 0.587564 0.856683 0.9243 0.8772 0.8764 0.9003 0.9268 0.9277 0.7075 0.9284 0.624144
6 0.896167 0.9032 0.942 0.613991 0.873246 0.9291 0.8851 0.8841 0.9111 0.9314 0.9323 0.7267 0.933 0.648705
7 0.901987 0.9088 0.9453 0.6358 0.880251 0.937 0.8917 0.8977 0.916 0.9352 0.936 0.7464 0.9367 0.668937
8 0.906921 0.9133 0.9517 0.656826 0.888753 0.9401 0.9007 0.9028 0.9238 0.9414 0.9392 0.7631 0.9463 0.686042
9 0.911184 0.9173 0.954 0.672676 0.8938 0.9429 0.9053 0.9072 0.9272 0.9441 0.942 0.7743 0.9487 0.700787
10 0.914923 0.9210 0.956 0.686567 0.901174 0.9453 0.9094 0.9111 0.9327 0.9464 0.9444 0.787 0.9509 0.713695
11 0.918243 0.9241 0.9577 0.69889 0.904987 0.9501 0.9129 0.9145 0.9353 0.9485 0.9465 0.801 0.9528 0.725134
12 0.923760 0.9269 0.9614 0.709932 0.908407 0.9519 0.9161 0.9176 0.9377 0.9529 0.9485 0.8084 0.9545 0.735375
13 0.926361 0.9293 0.9628 0.71991 0.911501 0.9535 0.919 0.9228 0.9398 0.9569 0.9526 0.8151 0.9584 0.744620
14 0.928730 0.9315 0.9663 0.72899 0.91432 0.955 0.9217 0.9253 0.944 0.9583 0.9541 0.8234 0.9598 0.753027
15 0.930901 0.9334 0.9673 0.737305 0.919023 0.9564 0.9241 0.9297 0.9478 0.9596 0.9555 0.8289 0.961 0.760719
16 0.934641 0.9352 0.9683 0.74496 0.922912 0.9576 0.9263 0.9317 0.9493 0.9607 0.9588 0.836 0.9639 0.767796
17 0.938112 0.9368 0.9692 0.75204 0.925021 0.9588 0.9284 0.9335 0.9507 0.9618 0.9599 0.8406 0.9649 0.774336
18 0.939750 0.9383 0.97 0.758616 0.926981 0.9599 0.9303 0.9353 0.952 0.9628 0.961 0.8449 0.9658 0.780408
19 0.943029 0.9397 0.9726 0.764747 0.930202 0.9609 0.932 0.9369 0.9532 0.9637 0.9619 0.8507 0.9666 0.786064
20 0.944414 0.9410 0.9732 0.770481 0.931884 0.9618 0.9337 0.9384 0.9543 0.9646 0.9629 0.8544 0.9675 0.791352


==> Plots/hp2003errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.735802222 0.007407667 0.733333 0.733333
2 0.830428667 0.001676 0.829870 0.829870
3 0.857779 0.001521 0.857272 0.857272
4 0.876686444 0.001408333 0.876217 0.876217
5 0.885741222 0.001320667 0.885301 0.885301
6 0.895378 0.002440893 0.896167 0.896167
7 0.902309556 0.001220988 0.901987 0.901987
8 0.907229222 0.001167686 0.906921 0.906921
9 0.91148 0.001120692 0.911184 0.911184
10 0.915208222 0.001079179 0.914923 0.914923
11 0.918518556 0.001042149 0.918243 0.918243
12 0.924026556 0.001008274 0.923760 0.923760
13 0.926619667 0.00097772 0.926361 0.926361
14 0.928980778 0.000949492 0.928730 0.928730
15 0.931145 0.000923421 0.930901 0.930901
16 0.933137444 0.000899178 0.934641 0.932900
17 0.937754889 0.00137204 0.938112 0.938078
18 0.939934 0.000860122 0.939750 0.939718
19 0.943207889 0.000840582 0.943029 0.942997
20 0.944589333 0.000821948 0.944414 0.944383

==> Plots/hp2004.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.996655
# Overall NDCG for RankSVM: 0.9918
# Overall NDCG for BMRM: 0.9946
1 0.822222 0.7333 0.6889
2 0.835920 0.7889 0.7756
3 0.855293 0.8245 0.802
4 0.881225 0.8480 0.8328
5 0.890281 0.8633 0.8559
6 0.904706 0.8744 0.8653
7 0.918163 0.8828 0.8809
8 0.922450 0.8904 0.8929
9 0.926142 0.8965 0.8979
10 0.929370 0.9017 0.9024
11 0.932228 0.9061 0.9063
12 0.934784 0.9099 0.9149
13 0.937090 0.9132 0.9178
14 0.939185 0.9162 0.9206
15 0.941101 0.9189 0.923
16 0.942862 0.9213 0.9253
17 0.944489 0.9234 0.9274
18 0.945998 0.9254 0.9294
19 0.950905 0.9273 0.9312
20 0.952130 0.9290 0.9329

==> Plots/hp2004_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests IdentityLoss
# Overall NDCG  for Solar: 0.996655          
# Overall NDCG for RankSVM: 0.9918          
# Overall NDCG for BMRM: 0.9946          
1 0.822222 0.7333 0.6889 0.377778 0.644444 0.5556 0.6889 0.6444 0.7333 0.6444 0.6 0.5556 0.7333 0.333333
2 0.835920 0.7889 0.7756 0.478176 0.762036 0.6714 0.7756 0.7122 0.832 0.7852 0.7081 0.7118 0.7891 0.441454
3 0.855293 0.8245 0.802 0.540077 0.818567 0.7261 0.802 0.7788 0.8518 0.8427 0.7583 0.762 0.83 0.507801
4 0.881225 0.8480 0.8328 0.582675 0.835444 0.7637 0.8202 0.7994 0.8655 0.8571 0.7929 0.7938 0.8456 0.553446
5 0.890281 0.8633 0.8559 0.614707 0.848127 0.792 0.8547 0.8148 0.8758 0.8679 0.8168 0.8097 0.8573 0.587763
6 0.904706 0.8744 0.8653 0.640128 0.86714 0.8055 0.8642 0.8271 0.8929 0.8854 0.8288 0.8313 0.8666 0.614993
7 0.918163 0.8828 0.8809 0.661046 0.874885 0.8166 0.872 0.8451 0.8991 0.8984 0.8386 0.8412 0.8821 0.637397
8 0.922450 0.8904 0.8929 0.678715 0.881425 0.839 0.8786 0.8602 0.9043 0.9037 0.8469 0.8495 0.8953 0.656319
9 0.926142 0.8965 0.8979 0.693935 0.887057 0.8465 0.8843 0.8733 0.9088 0.9082 0.8541 0.8566 0.9119 0.672617
10 0.929370 0.9017 0.9024 0.707249 0.891983 0.859 0.8952 0.8847 0.9177 0.9122 0.8604 0.8629 0.9157 0.686872
11 0.932228 0.9061 0.9063 0.724492 0.896345 0.8646 0.9039 0.8893 0.9211 0.9157 0.866 0.8684 0.9191 0.699497
12 0.934784 0.9099 0.9149 0.734834 0.900247 0.8697 0.9075 0.8935 0.924 0.9188 0.871 0.8785 0.9221 0.710792
13 0.937090 0.9132 0.9178 0.744167 0.903767 0.8742 0.9155 0.8972 0.9267 0.9217 0.8755 0.8828 0.9248 0.720983
14 0.939185 0.9162 0.9206 0.752649 0.906966 0.8783 0.9183 0.9045 0.9336 0.9243 0.8796 0.8867 0.9273 0.730245
15 0.941101 0.9189 0.923 0.760407 0.909892 0.8821 0.9209 0.9075 0.9357 0.9266 0.8833 0.8902 0.9296 0.738716
16 0.942862 0.9213 0.9253 0.767542 0.912582 0.8856 0.9232 0.9103 0.9376 0.9288 0.8868 0.8935 0.9317 0.746505
17 0.944489 0.9234 0.9274 0.774134 0.915067 0.8888 0.9254 0.9128 0.9394 0.9308 0.89 0.8965 0.9336 0.753701
18 0.945998 0.9254 0.9294 0.78025 0.917373 0.8918 0.9274 0.9189 0.9411 0.9327 0.8929 0.8994 0.9354 0.760378
19 0.950905 0.9273 0.9312 0.785947 0.91952 0.8946 0.9293 0.921 0.9426 0.9344 0.8957 0.902 0.937 0.766597
20 0.952130 0.9290 0.9329 0.791271 0.921526 0.8972 0.931 0.923 0.944 0.936 0.8982 0.9044 0.9386 0.772408


==> Plots/hp2004errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.7733335 0.014054743 0.822222 0.777778
2 0.8210127 0.004285835 0.835920 0.822368
3 0.8438035 0.006671411 0.855293 0.843381
4 0.8695608 0.003540376 0.881225 0.857849
5 0.8795284 0.00326344 0.890281 0.879156
6 0.8874435 0.003044479 0.904706 0.887096
7 0.9059192 0.004356437 0.918163 0.901515
8 0.9129707 0.00268653 0.922450 0.912450
9 0.9171147 0.002557142 0.926142 0.916617
10 0.9207389 0.002444296 0.929370 0.920261
11 0.9239471 0.002344136 0.932228 0.923486
12 0.9268167 0.002254856 0.934784 0.926372
13 0.9294045 0.002174312 0.937090 0.928974
14 0.931757 0.002101119 0.939185 0.931340
15 0.9339076 0.002034449 0.941101 0.933502
16 0.9358847 0.001973065 0.942862 0.935490
17 0.9377107 0.001916299 0.944489 0.937327
18 0.9401365 0.002596994 0.945998 0.942689
19 0.9441456 0.001819911 0.950905 0.944180
20 0.9458759 0.001768081 0.952130 0.945572


==> Plots/mq2007.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG for Solar: 0.890254
# Overall NDCG for RankSVM: 0.7950
# Overall NDCG for BMRM: 0.8688
1 0.678005 0.6828 0.6327
2 0.692399 0.6844 0.6243
3 0.696494 0.6873 0.6323
4 0.697500 0.6898 0.6413
5 0.705284 0.6941 0.651
6 0.713529 0.6982 0.6613
7 0.724149 0.7019 0.6698
8 0.732455 0.7058 0.6788
9 0.738778 0.7095 0.6852
10 0.745853 0.7133 0.6906
11 0.752499 0.7168 0.6977
12 0.758491 0.7203 0.7077
13 0.765659 0.7236 0.7163
14 0.772241 0.7268 0.7237
15 0.777562 0.7299 0.7316
16 0.783135 0.7330 0.7391
17 0.788981 0.7360 0.7456
18 0.794565 0.7389 0.7515
19 0.799496 0.7417 0.7573
20 0.805204 0.7446 0.7625


==> Plots/mq2007_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests IdentityLoss
# Overall NDCG for Solar: 0.890254          
# Overall NDCG for RankSVM: 0.7950          
# Overall NDCG for BMRM: 0.8688          
1 0.678005 0.6828 0.6327 0.620452 0.64068 0.6644 0.64 0.6627 0.64 0.6635 0.6797 0.6355 0.6791 0.405612
2 0.692399 0.6844 0.6243 0.634674 0.655826 0.6791 0.642 0.6741 0.6518 0.6793 0.6842 0.6399 0.6828 0.427808
3 0.696494 0.6873 0.6323 0.64139 0.664942 0.6838 0.6537 0.6788 0.6599 0.6866 0.6909 0.6483 0.6886 0.440307
4 0.697500 0.6898 0.6413 0.646717 0.670887 0.689 0.6646 0.6829 0.6702 0.6922 0.6916 0.6605 0.6966 0.455500
5 0.705284 0.6941 0.651 0.652666 0.678537 0.6965 0.6713 0.6917 0.6793 0.6993 0.6985 0.6714 0.7033 0.468137
6 0.713529 0.6982 0.6613 0.663165 0.686439 0.7046 0.6846 0.7015 0.694 0.7105 0.7069 0.6814 0.7122 0.484497
7 0.724149 0.7019 0.6698 0.672793 0.69722 0.7115 0.6949 0.709 0.7018 0.7184 0.7169 0.6897 0.7218 0.496277
8 0.732455 0.7058 0.6788 0.683372 0.707085 0.7191 0.7038 0.7159 0.71 0.7256 0.7243 0.6999 0.7298 0.506912
9 0.738778 0.7095 0.6852 0.691315 0.715672 0.7267 0.711 0.7229 0.7174 0.7314 0.7319 0.707 0.7372 0.517437
10 0.745853 0.7133 0.6906 0.698116 0.723319 0.7333 0.7197 0.7312 0.7255 0.7385 0.7379 0.7163 0.7432 0.529180
11 0.752499 0.7168 0.6977 0.707354 0.73003 0.7403 0.7267 0.7393 0.7335 0.7461 0.7435 0.7206 0.7482 0.541213
12 0.758491 0.7203 0.7077 0.71507 0.736428 0.7454 0.7334 0.7466 0.7402 0.7536 0.7507 0.7277 0.7556 0.550305
13 0.765659 0.7236 0.7163 0.722616 0.743409 0.7518 0.7397 0.7549 0.747 0.7602 0.7596 0.7359 0.7621 0.560850
14 0.772241 0.7268 0.7237 0.731378 0.750752 0.7568 0.7463 0.7606 0.753 0.7666 0.7654 0.742 0.7681 0.568893
15 0.777562 0.7299 0.7316 0.73815 0.758125 0.7633 0.7532 0.7665 0.7602 0.7733 0.7706 0.7474 0.7751 0.577117
16 0.783135 0.7330 0.7391 0.74475 0.763882 0.7683 0.7607 0.7731 0.7666 0.7797 0.7775 0.7547 0.7809 0.585229
17 0.788981 0.7360 0.7456 0.751237 0.770716 0.7745 0.7674 0.7804 0.772 0.786 0.7828 0.7608 0.7872 0.593407
18 0.794565 0.7389 0.7515 0.757483 0.777067 0.7793 0.7739 0.7864 0.778 0.7911 0.7893 0.7664 0.7925 0.602571
19 0.799496 0.7417 0.7573 0.765544 0.784104 0.7853 0.7791 0.7912 0.7831 0.7964 0.7957 0.7737 0.7985 0.610646
20 0.805204 0.7446 0.7625 0.771055 0.790382 0.7913 0.7846 0.7962 0.7872 0.8011 0.8008 0.7801 0.8034 0.618675


==> Plots/mq2007errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.6770693 0.002843833 0.678005 0.680272
2 0.6919789 0.003082987 0.692399 0.690830
3 0.6953443 0.001778603 0.696494 0.694386
4 0.6979528 0.001366728 0.697500 0.699539
5 0.705841 0.000832848 0.705284 0.706416
6 0.7152301 0.000951506 0.713529 0.716314
7 0.7238784 0.000797477 0.724149 0.724399
8 0.7317015 0.000823978 0.732455 0.731575
9 0.7383045 0.000786677 0.738778 0.738983
10 0.7463405 0.000681424 0.745853 0.747517
11 0.751872 0.000771156 0.752499 0.753484
12 0.7575792 0.000531372 0.758491 0.758212
13 0.7642046 0.000536687 0.765659 0.765394
14 0.7713663 0.000766083 0.772241 0.771405
15 0.7768125 0.00061749 0.777562 0.777327
16 0.7825105 0.000595577 0.783135 0.782881
17 0.7887426 0.000496281 0.788981 0.788657
18 0.7941895 0.000852943 0.794565 0.794334
19 0.7994882 0.000774719 0.799496 0.799715
20 0.8048237 0.000615254 0.805204 0.805250


==> Plots/mq2008.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG for Solar: 0.922096
# Overall NDCG for RankSVM: 0.8703
# Overall NDCG for BMRM: 0.9133
1 0.762515 0.7668 0.7216
2 0.788294 0.7784 0.7566
3 0.815454 0.7926 0.78
4 0.834335 0.8051 0.8213
5 0.856517 0.8165 0.839
6 0.866825 0.8258 0.8528
7 0.877844 0.8338 0.8613
8 0.884824 0.8403 0.8678
9 0.888150 0.8432 0.8734
10 0.893467 0.8461 0.8811
11 0.896608 0.8487 0.8851
12 0.899376 0.8511 0.887
13 0.902313 0.8531 0.8892
14 0.903786 0.8549 0.8918
15 0.905871 0.8566 0.8938
16 0.907809 0.8578 0.896
17 0.908057 0.8583 0.8971
18 0.908895 0.8589 0.8984
19 0.909892 0.8594 0.899
20 0.910751 0.8599 0.8996


==> Plots/mq2008_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests IdentityLoss
# Overall NDCG for Solar: 0.922096          
# Overall NDCG for RankSVM: 0.8703          
# Overall NDCG for BMRM: 0.9133          
1 0.762515 0.7668 0.7216 0.691841 0.718532 0.7393 0.7393 0.7552 0.7332 0.7479 0.7253 0.7222 0.7613 0.497558
2 0.788294 0.7784 0.7566 0.710607 0.744835 0.7647 0.7646 0.797 0.7619 0.7835 0.7584 0.747 0.7926 0.522811
3 0.815454 0.7926 0.78 0.7467 0.780327 0.7938 0.7962 0.8112 0.7963 0.8053 0.7931 0.7859 0.8224 0.541543
4 0.834335 0.8051 0.8213 0.776884 0.803987 0.8159 0.8268 0.836 0.8159 0.8292 0.8144 0.8176 0.845 0.577288
5 0.856517 0.8165 0.839 0.79751 0.824753 0.836 0.8458 0.8565 0.8353 0.8445 0.8346 0.8365 0.8607 0.613403
6 0.866825 0.8258 0.8528 0.81846 0.840924 0.8476 0.8563 0.8679 0.8473 0.8599 0.8544 0.8493 0.8702 0.643042
7 0.877844 0.8338 0.8613 0.828543 0.851631 0.8636 0.8672 0.8769 0.8595 0.8735 0.866 0.8606 0.883 0.672974
8 0.884824 0.8403 0.8678 0.835916 0.858716 0.8689 0.8762 0.8828 0.8668 0.8803 0.8746 0.8681 0.8894 0.701911
9 0.888150 0.8432 0.8734 0.844514 0.866597 0.8725 0.8801 0.888 0.8735 0.8864 0.8786 0.8732 0.8928 0.709556
10 0.893467 0.8461 0.8811 0.8518 0.873971 0.8788 0.8866 0.892 0.8792 0.8892 0.8818 0.8787 0.8984 0.717729
11 0.896608 0.8487 0.8851 0.859014 0.878666 0.8816 0.8898 0.896 0.883 0.893 0.8854 0.883 0.9007 0.724238
12 0.899376 0.8511 0.887 0.862349 0.8809 0.8853 0.8928 0.8986 0.8876 0.8957 0.887 0.8859 0.9033 0.732824
13 0.902313 0.8531 0.8892 0.866054 0.883694 0.8886 0.8948 0.9015 0.8899 0.8981 0.8894 0.8882 0.9057 0.742186
14 0.903786 0.8549 0.8918 0.869886 0.885961 0.8919 0.8961 0.9031 0.8922 0.8998 0.891 0.8902 0.9076 0.749254
15 0.905871 0.8566 0.8938 0.871808 0.887653 0.8938 0.8982 0.9054 0.8942 0.9018 0.8922 0.8927 0.9083 0.757076
16 0.907809 0.8578 0.896 0.87424 0.889438 0.8949 0.8998 0.9071 0.896 0.903 0.8942 0.8948 0.9103 0.760970
17 0.908057 0.8583 0.8971 0.876166 0.891012 0.8961 0.9011 0.9083 0.8971 0.9041 0.8957 0.8957 0.9107 0.762088
18 0.908895 0.8589 0.8984 0.877514 0.892304 0.897 0.9014 0.9092 0.8977 0.9052 0.8976 0.8961 0.9114 0.763385
19 0.909892 0.8594 0.899 0.878394 0.893906 0.8979 0.903 0.9101 0.8986 0.9058 0.8988 0.8966 0.9128 0.764612
20 0.910751 0.8599 0.8996 0.879441 0.894885 0.8987 0.9035 0.9109 0.8992 0.9064 0.8995 0.8976 0.9136 0.765808


==> Plots/mq2008errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.757021 0 0.762515 0.757021
2 0.780492 0.002011411 0.788294 0.780691
3 0.8123087 0.000274695 0.815454 0.812465
4 0.8313294 0.001197957 0.834335 0.831752
5 0.8534797 0.000915029 0.856517 0.853131
6 0.8642262 0.000265716 0.866825 0.864751
7 0.8753591 0.000276974 0.877844 0.875512
8 0.8826568 0.000486203 0.884824 0.882357
9 0.8855737 0.000548023 0.888150 0.885194
10 0.8910049 0.00031058 0.893467 0.891086
11 0.8944674 0.000262682 0.896608 0.894595
12 0.8975704 0.000454792 0.899376 0.897199
13 0.900231 0.000288194 0.902313 0.900016
14 0.9016139 0.000369567 0.903786 0.901600
15 0.9035977 0.000282205 0.905871 0.903693
16 0.9052511 0.000391578 0.907809 0.905639
17 0.9058151 0.000279214 0.908057 0.905966
18 0.9065263 0.000294915 0.908895 0.906530
19 0.9073402 0.000376662 0.909892 0.907863
20 0.9085256 0.000250318 0.910751 0.908763


==> Plots/mslr30K.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.781162
# Overall NDCG for RankSVM: 0.5841
# Overall NDCG for BMRM: 0.727
1 0.396934 0.3197 0.2553
2 0.407516 0.3339 0.2706
3 0.417373 0.3436 0.2837
4 0.427477 0.3517 0.2952
5 0.438231 0.3587 0.3061
6 0.446328 0.3648 0.3165
7 0.454292 0.3704 0.3261
8 0.461725 0.3755 0.3347
9 0.468734 0.3803 0.3429
10 0.475615 0.3848 0.3508
11 0.481727 0.3891 0.3583
12 0.487663 0.3931 0.3656
13 0.493457 0.3970 0.3725
14 0.499062 0.4007 0.3793
15 0.504291 0.4042 0.3854
16 0.509375 0.4076 0.3915
17 0.514102 0.4110 0.3973
18 0.518995 0.4142 0.4027
19 0.523548 0.4173 0.4083
20 0.528093 0.4203 0.4136

==> Plots/mslr30K_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests
# Overall NDCG  for Solar: 0.781162          
# Overall NDCG for RankSVM: 0.5841          
# Overall NDCG for BMRM: 0.727          
1 0.396934 0.3197 0.2553 0.293724 0.402275 0 0 0 0 0 0 0 0
2 0.407516 0.3339 0.2706 0.309069 0.413395 0 0 0 0 0 0 0 0
3 0.417373 0.3436 0.2837 0.321582 0.422057 0 0 0 0 0 0 0 0
4 0.427477 0.3517 0.2952 0.33301 0.432281 0 0 0 0 0 0 0 0
5 0.438231 0.3587 0.3061 0.343801 0.44155 0 0 0 0 0 0 0 0
6 0.446328 0.3648 0.3165 0.353663 0.449867 0 0 0 0 0 0 0 0
7 0.454292 0.3704 0.3261 0.363547 0.457856 0 0 0 0 0 0 0 0
8 0.461725 0.3755 0.3347 0.371719 0.465614 0 0 0 0 0 0 0 0
9 0.468734 0.3803 0.3429 0.379563 0.472565 0 0 0 0 0 0 0 0
10 0.475615 0.3848 0.3508 0.387172 0.479676 0 0 0 0 0 0 0 0
11 0.481727 0.3891 0.3583 0.39407 0.485603 0 0 0 0 0 0 0 0
12 0.487663 0.3931 0.3656 0.401115 0.491523 0 0 0 0 0 0 0 0
13 0.493457 0.3970 0.3725 0.407572 0.497119 0 0 0 0 0 0 0 0
14 0.499062 0.4007 0.3793 0.413527 0.502718 0 0 0 0 0 0 0 0
15 0.504291 0.4042 0.3854 0.419569 0.507692 0 0 0 0 0 0 0 0
16 0.509375 0.4076 0.3915 0.42528 0.512571 0 0 0 0 0 0 0 0
17 0.514102 0.4110 0.3973 0.43072 0.517185 0 0 0 0 0 0 0 0
18 0.518995 0.4142 0.4027 0.436004 0.521851 0 0 0 0 0 0 0 0
19 0.523548 0.4173 0.4083 0.441252 0.526488 0 0 0 0 0 0 0 0
20 0.528093 0.4203 0.4136 0.446492 0.531005 0 0 0 0 0 0 0 0


==> Plots/mslr30Kerrorbar.txt <==
x y errory zeroinit ranksvminit
1 0.3970758 0.000448411 0.396934 0.396934
2 0.4075593 0.000136927 0.407516 0.407516
3 0.4174623 0.000282391 0.417373 0.417373
4 0.4275481 0.000224838 0.427477 0.427477
5 0.4382746 0.000137875 0.438231 0.438231
6 0.4463493 0 0.446328 0.446328
7 0.4543105 0 0.454292 0.454292
8 0.4617531 0 0.461725 0.461725
9 0.4687479 0 0.468734 0.468734
10 0.4756337 0 0.475615 0.475615
11 0.4817377 0 0.481727 0.48172
12 0.4876618 0 0.487663 0.487663
13 0.4934418 0 0.493457 0.493457
14 0.4990632 0 0.499062 0.499062
15 0.5043138 0 0.504291 0.50429
16 0.5094078 0.000106183 0.509375 0.509374
17 0.5141258 0 0.514102 0.514102
18 0.5190122 0 0.518995 0.518994
19 0.5235478 0 0.523548 0.523548
20 0.5280844 0 0.528093 0.528093


==> Plots/ohsumed.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.822871
# Overall NDCG for RankSVM: 0.6626
# Overall NDCG for BMRM: 0.8184
1 0.463203 0.4502 0.4632
2 0.508588 0.4699 0.4835
3 0.510033 0.4793 0.4593
4 0.513850 0.4876 0.4556
5 0.497822 0.4910 0.4586
6 0.492142 0.4921 0.4442
7 0.493705 0.4927 0.458
8 0.500230 0.4938 0.4691
9 0.498020 0.4943 0.4737
10 0.495446 0.4947 0.4759
11 0.496998 0.4952 0.479
12 0.495325 0.4957 0.4933
13 0.499718 0.4959 0.4984
14 0.502049 0.4961 0.4986
15 0.505664 0.4967 0.4984
16 0.511050 0.4973 0.506
17 0.515430 0.4982 0.511
18 0.518503 0.4991 0.5181
19 0.518463 0.5001 0.5218
20 0.520632 0.5012 0.5237


==> Plots/ohsumed_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests
# Overall NDCG  for Solar: 0.822871          
# Overall NDCG for RankSVM: 0.6626          
# Overall NDCG for BMRM: 0.8184          
1 0.463203 0.4502 0.4632 0.496599 0.673469 0.4502 0.4069 0.5022 0.3723 0.4632 0.4632 0.5541 0.4242
2 0.508588 0.4699 0.4835 0.438702 0.662943 0.432 0.4406 0.4822 0.3792 0.4533 0.4634 0.5057 0.4663
3 0.510033 0.4793 0.4593 0.455479 0.643066 0.4019 0.4377 0.4949 0.3858 0.4769 0.4503 0.4916 0.4705
4 0.513850 0.4876 0.4556 0.45553 0.625303 0.4011 0.4308 0.5012 0.4099 0.4905 0.4672 0.4792 0.5025
5 0.497822 0.4910 0.4586 0.450921 0.607954 0.4154 0.4318 0.502 0.4311 0.4791 0.4536 0.4713 0.4843
6 0.492142 0.4921 0.4442 0.437855 0.599575 0.4123 0.4262 0.4977 0.4372 0.4684 0.4386 0.4631 0.4772
7 0.493705 0.4927 0.458 0.438376 0.593526 0.4181 0.4265 0.4964 0.4396 0.4657 0.4422 0.4575 0.4774
8 0.500230 0.4938 0.4691 0.439644 0.588552 0.4159 0.4287 0.4963 0.4364 0.4774 0.4399 0.4633 0.4796
9 0.498020 0.4943 0.4737 0.443508 0.585969 0.4177 0.4366 0.4943 0.439 0.4777 0.4546 0.4726 0.483
10 0.495446 0.4947 0.4759 0.442426 0.58147 0.4304 0.4508 0.4929 0.45 0.4787 0.4569 0.4805 0.4869
11 0.496998 0.4952 0.479 0.441871 0.578105 0.4298 0.4599 0.4939 0.4684 0.4843 0.4602 0.4807 0.4829
12 0.495325 0.4957 0.4933 0.446266 0.567985 0.4336 0.46 0.4951 0.4636 0.4862 0.4636 0.4872 0.4817
13 0.499718 0.4959 0.4984 0.444907 0.565962 0.4319 0.4653 0.5016 0.4674 0.4931 0.4729 0.4888 0.4894
14 0.502049 0.4961 0.4986 0.442508 0.564623 0.4439 0.4705 0.5112 0.4674 0.4963 0.4772 0.4953 0.4877
15 0.505664 0.4967 0.4984 0.444075 0.562927 0.4498 0.472 0.5122 0.4737 0.4985 0.4801 0.4985 0.4868
16 0.511050 0.4973 0.506 0.440131 0.562874 0.4552 0.4774 0.5146 0.4777 0.501 0.4851 0.5033 0.4886
17 0.515430 0.4982 0.511 0.444648 0.565519 0.4581 0.4825 0.5162 0.4861 0.5067 0.4887 0.5089 0.4968
18 0.518503 0.4991 0.5181 0.443559 0.565178 0.4643 0.4837 0.5175 0.4895 0.5113 0.4923 0.5097 0.5026
19 0.518463 0.5001 0.5218 0.441869 0.561311 0.4709 0.4897 0.5239 0.4949 0.5178 0.4971 0.5137 0.5072
20 0.520632 0.5012 0.5237 0.441237 0.56235 0.4772 0.4987 0.5284 0.5039 0.523 0.4977 0.5159 0.5121


==> Plots/ohsumederrorbar.txt <==
x y errory zeroinit ranksvminit
1 0.463203 0 0.463203 0.463203
2 0.5065784 0.004236609 0.508588 0.508588
3 0.5097138 0.000672933 0.510033 0.510033
4 0.5135844 0.000559934 0.513850 0.513850
5 0.4975912 0.000486569 0.497822 0.497822
6 0.4910964 0.00197455 0.492142 0.492142
7 0.4924775 0.000994265 0.493705 0.493705
8 0.4993403 0.001550741 0.500230 0.500230
9 0.4977419 0.000420423 0.498020 0.498020
10 0.4951835 0.00039475 0.495446 0.495446
11 0.4959203 0.000530875 0.496998 0.496998
12 0.4950545 0.000373888 0.495325 0.495325
13 0.4967753 0.001454915 0.499718 0.497807
14 0.5027912 0.000818719 0.502049 0.503780
15 0.5037094 0.000873299 0.505664 0.505659
16 0.5102602 0.000698278 0.511050 0.511045
17 0.5151063 0.000300573 0.515430 0.515425
18 0.5182789 0.000354231 0.518503 0.518499
19 0.5186431 0.000339057 0.518463 0.518459
20 0.5213947 0.000927011 0.520632 0.520628


==> Plots/plot_difmach_1_14_msd_solar_0.0001_100_0.0001_100_0_1000.txt <==
monitor,0,solar,100,0.0001,0.0001,100,3.9489e-05,2.00767e-06,2.96168e-05,3.0115e-06,2.6326e-05,4.01533e-06,4.44251e-05,9.03449e-06,4.34379e-05,1.10422e-05,3.35657e-05,1.70652e-05,3.85018e-05,0.000195747,3.88967e-05,0.00039551,3.99629e-05,0.00101588,64066,1.31675e+12
monitor,1,solar,100,0.0001,0.0001,100,0.0707643,0.00359774,0.0667759,0.00678992,0.060767,0.00926839,0.0559855,0.0113855,0.0553833,0.0140788,0.0458645,0.023318,0.0173005,0.0879578,0.0120379,0.122404,0.00700827,0.178154,76011.1,9.95037e+11
monitor,2,solar,100,0.0001,0.0001,100,0.0706458,0.00359171,0.0662724,0.00673873,0.0603984,0.00921217,0.0574516,0.0116836,0.0555097,0.0141109,0.0457224,0.0232458,0.017294,0.0879247,0.0120291,0.122315,0.0069828,0.177507,88027.4,9.71923e+11
monitor,3,solar,100,0.0001,0.0001,100,0.0707446,0.00359673,0.0666476,0.00677687,0.0608262,0.00927742,0.0561534,0.0114196,0.0555413,0.0141189,0.0459158,0.0233441,0.0172533,0.0877179,0.0120337,0.122361,0.00698316,0.177516,99967.2,9.51694e+11
monitor,4,solar,100,0.0001,0.0001,100,0.0701522,0.00356662,0.0644856,0.00655703,0.0623071,0.00950328,0.0586807,0.0119336,0.0554742,0.0141018,0.0458704,0.023321,0.0173053,0.0879819,0.0120387,0.122412,0.00699907,0.17792,112464,9.17363e+11


==> Plots/plot_difmach_2_14_msd_solar_0.0001_100_0.0001_100_0_1000.txt <==
monitor,0,solar,100,0.0001,0.0001,100,0,0,9.87225e-06,1.00383e-06,1.3163e-05,2.00767e-06,9.87225e-06,2.00767e-06,1.18467e-05,2.00767e-06,1.38212e-05,3.0115e-06,3.57376e-05,9.13488e-05,3.97852e-05,0.00019374,4.328e-05,0.000534039,29198.9,1.43096e+12
monitor,1,solar,100,0.0001,0.0001,100,0.0704287,0.00182898,0.0658874,0.00340701,0.0608262,0.00467284,0.056109,0.00578509,0.0554505,0.00716235,0.0458843,0.0118392,0.0173019,0.0443654,0.0120549,0.0618371,0.00700981,0.0897758,32320.5,1.06798e+12
monitor,2,solar,100,0.0001,0.0001,100,0.0721464,0.00187917,0.0633404,0.00328253,0.0622544,0.00483145,0.0586511,0.00606616,0.055099,0.00712219,0.045598,0.0117669,0.0172855,0.0443222,0.0120329,0.0617136,0.00698632,0.0894355,35476,1.03019e+12
monitor,3,solar,100,0.0001,0.0001,100,0.0700535,0.00182396,0.0643671,0.00331867,0.0624914,0.00484952,0.0589423,0.00606215,0.0554702,0.00717138,0.0457915,0.0118282,0.0172668,0.044263,0.0120421,0.0617447,0.00698513,0.0893682,38582.6,1.00056e+12
monitor,4,solar,100,0.0001,0.0001,100,0.0699153,0.00181894,0.0638932,0.00328956,0.0596482,0.00459153,0.0582512,0.00596979,0.056027,0.00719848,0.0459395,0.0118492,0.0172281,0.0441586,0.0120403,0.0617417,0.00698142,0.0893311,41666.5,9.96983e+11
monitor,5,solar,100,0.0001,0.0001,100,0.0703694,0.00183099,0.0648903,0.00334979,0.0596679,0.00459354,0.0582858,0.00597481,0.0559836,0.00719246,0.0458843,0.0118462,0.0172601,0.0442409,0.0120413,0.0617578,0.00698272,0.0893652,44714.1,9.7901e+11
monitor,6,solar,100,0.0001,0.0001,100,0.0700535,0.00182497,0.0645744,0.0033257,0.0623202,0.00482944,0.0587103,0.0060762,0.0554031,0.00717138,0.0458448,0.0118372,0.0172648,0.044269,0.0120369,0.0616976,0.00698553,0.0894234,47732.6,9.67464e+11
monitor,7,solar,100,0.0001,0.0001,100,0.0712974,0.00185207,0.0638439,0.00331867,0.0607473,0.00470496,0.0588732,0.00605612,0.0555018,0.00717138,0.045825,0.0118272,0.0172796,0.0443031,0.0120361,0.0617176,0.00699224,0.0894525,50752.6,9.5381e+11
monitor,8,solar,100,0.0001,0.0001,100,0.0708235,0.00184404,0.0649594,0.00334979,0.0615963,0.00475817,0.0589028,0.00606114,0.05549,0.0071754,0.0458112,0.0118211,0.0173072,0.0443644,0.0120389,0.0617347,0.0069988,0.089581,54011.2,9.37515e+11
monitor,9,solar,100,0.0001,0.0001,100,0.0704681,0.001834,0.065453,0.00338091,0.0611158,0.00473709,0.058113,0.00600392,0.0554544,0.00716636,0.0456631,0.011789,0.0173266,0.0444146,0.0120545,0.061807,0.00702624,0.0899484,57256.4,9.24126e+11
monitor,10,solar,100,0.0001,0.0001,100,0.0704879,0.00183701,0.0640512,0.00330763,0.0618069,0.0047923,0.0588337,0.0060501,0.0556361,0.00718945,0.0457618,0.0118201,0.0173704,0.044518,0.0120972,0.0619736,0.00705894,0.0903108,60270.7,9.07824e+11
monitor,11,solar,100,0.0001,0.0001,100,0.070942,0.00184605,0.065532,0.00338191,0.0614778,0.00474211,0.0588337,0.00603504,0.0555926,0.00717339,0.0460126,0.0118804,0.0174453,0.0446956,0.0121251,0.0621433,0.00711699,0.0910496,63424.1,8.89334e+11
monitor,12,solar,100,0.0001,0.0001,100,0.0723636,0.00187817,0.06646,0.00347125,0.0626888,0.00485755,0.0587942,0.00605411,0.0556282,0.00719346,0.0459237,0.0118573,0.0175849,0.045061,0.0121792,0.0623912,0.00717661,0.0918075,66470.5,8.51178e+11
monitor,13,solar,100,0.0001,0.0001,100,0.0708433,0.00184806,0.0668845,0.00346222,0.0635247,0.00491878,0.0593174,0.00610129,0.0562205,0.00725269,0.0459139,0.0118482,0.0176761,0.045306,0.0122809,0.0628891,0.0072721,0.0929489,69566,8.32849e+11
monitor,14,solar,100,0.0001,0.0001,100,0.0726005,0.00189524,0.0686023,0.00356461,0.0640249,0.00496897,0.0594458,0.00611736,0.0562876,0.00725068,0.0460955,0.0118944,0.0178875,0.0458059,0.0123883,0.0634121,0.00738512,0.0944044,72594.5,8.04776e+11
monitor,15,solar,100,0.0001,0.0001,100,0.0768851,0.00200064,0.0675065,0.00352847,0.0635181,0.0049499,0.0594013,0.00612539,0.0560586,0.00724466,0.0463483,0.0119466,0.0181105,0.0463731,0.0125022,0.0640124,0.00750943,0.0960226,75723.9,7.78968e+11
monitor,16,solar,100,0.0001,0.0001,100,0.0736273,0.00192334,0.0700041,0.00363187,0.064479,0.00497098,0.0601714,0.00617658,0.0569234,0.00733199,0.0466049,0.0120058,0.0183312,0.0469111,0.0126514,0.0647512,0.00764397,0.0978014,78818.6,7.42442e+11
monitor,17,solar,100,0.0001,0.0001,100,0.072877,0.00189524,0.0706656,0.00365495,0.0656176,0.00505831,0.0613166,0.00628098,0.0577724,0.00741029,0.0469584,0.0120831,0.0185987,0.0476258,0.0128354,0.0657079,0.00780279,0.0998402,81913.8,7.29386e+11
monitor,18,solar,100,0.0001,0.0001,100,0.07264,0.00189222,0.0686911,0.00358469,0.0641367,0.00499206,0.0610599,0.00630005,0.0582502,0.00751068,0.047681,0.0122729,0.0188047,0.048198,0.0130252,0.0667117,0.00797587,0.102103,85005.5,7.0501e+11
monitor,19,solar,100,0.0001,0.0001,100,0.0745355,0.00194643,0.0714356,0.00371217,0.0664732,0.00516572,0.0617756,0.00639341,0.0583529,0.00752373,0.0478587,0.0123251,0.0191383,0.0490573,0.0132384,0.0678521,0.00815484,0.104427,88022.2,6.89712e+11
monitor,20,solar,100,0.0001,0.0001,100,0.0765495,0.0019906,0.0721958,0.00376738,0.067263,0.00523499,0.0623778,0.00644661,0.0589531,0.00760403,0.0486623,0.0125268,0.0193982,0.0497228,0.0134816,0.0690908,0.00832582,0.106568,91162.7,6.70588e+11
monitor,21,solar,100,0.0001,0.0001,100,0.0819397,0.00214619,0.0723044,0.00378144,0.0675591,0.00524402,0.0633058,0.00655001,0.0599759,0.00773453,0.0491599,0.0126483,0.0196874,0.0504647,0.013737,0.0704008,0.0085027,0.108918,94276.7,6.46308e+11
monitor,22,solar,100,0.0001,0.0001,100,0.0751476,0.00195848,0.0733212,0.00382059,0.0686385,0.00532031,0.0639376,0.00661124,0.0604695,0.00781584,0.0501807,0.0129083,0.0200188,0.051327,0.0139987,0.0717269,0.00868987,0.111349,97309.2,6.23944e+11
monitor,23,solar,100,0.0001,0.0001,100,0.0810709,0.00212511,0.0753253,0.00392599,0.0705208,0.00550502,0.0657393,0.0067829,0.062132,0.00803367,0.0510909,0.0131362,0.0203795,0.0522937,0.0143025,0.0732477,0.00887476,0.113726,100397,6.0596e+11
monitor,24,solar,100,0.0001,0.0001,100,0.086165,0.00224959,0.0769049,0.00399525,0.0708696,0.00549398,0.065532,0.00676282,0.0618674,0.00798248,0.0515213,0.0132626,0.0207167,0.0530997,0.0145969,0.0747534,0.00905937,0.116095,103516,5.82278e+11
monitor,25,solar,100,0.0001,0.0001,100,0.0878433,0.00229476,0.0759571,0.00397718,0.0706129,0.00548795,0.0661638,0.00684012,0.0628784,0.00812402,0.0531325,0.0136341,0.0211365,0.0541768,0.0148889,0.0762782,0.00924067,0.118389,106520,5.72707e+11
monitor,26,solar,100,0.0001,0.0001,100,0.0901139,0.00236704,0.0791261,0.00411873,0.0729889,0.00569474,0.0679705,0.00702683,0.0644895,0.00831274,0.0538867,0.0138057,0.0215383,0.0552068,0.0152034,0.0779617,0.00944056,0.120987,109615,5.5678e+11
monitor,27,solar,100,0.0001,0.0001,100,0.0861848,0.00226465,0.0801133,0.00416791,0.0750884,0.00586238,0.0702411,0.00726173,0.0664284,0.00858377,0.0539558,0.0138469,0.0218497,0.0559597,0.0154894,0.0794433,0.00962485,0.123326,112656,5.33543e+11


==> Plots/plot_difmach_4_14_msd_solar_0.0001_100_0.0001_100_0_1000.txt <==
monitor,0,solar,100,0.0001,0.0001,100,1.97445e-05,0,3.9489e-05,1.00383e-06,4.60705e-05,2.00767e-06,4.44251e-05,4.01533e-06,4.73868e-05,5.01916e-06,4.14635e-05,7.02683e-06,4.58073e-05,5.52108e-05,4.72881e-05,0.000123471,4.80581e-05,0.000331265,13938.4,1.80136e+12
monitor,1,solar,100,0.0001,0.0001,100,0.0704879,0.000909472,0.0653444,0.00167239,0.0601549,0.00231785,0.0588534,0.00299744,0.0554821,0.00354955,0.0458823,0.00596678,0.0173238,0.0221355,0.0120619,0.0307755,0.00701202,0.0446977,14712,1.25505e+12
monitor,2,solar,100,0.0001,0.0001,100,0.0697376,0.00089843,0.0637846,0.00163926,0.0586609,0.00223955,0.0556795,0.00285992,0.0553754,0.00354754,0.0458507,0.0059447,0.0172447,0.0219619,0.0120356,0.0307133,0.00699113,0.0444618,15491.3,1.17777e+12
monitor,3,solar,100,0.0001,0.0001,100,0.070014,0.000908469,0.0641598,0.00165934,0.0618727,0.00236804,0.0581229,0.00299845,0.0547634,0.00353048,0.0457026,0.00593867,0.0172302,0.0219759,0.0120304,0.0306661,0.00697897,0.0443724,16263.5,1.12195e+12
monitor,4,solar,100,0.0001,0.0001,100,0.0697968,0.000896423,0.063676,0.0016503,0.0604379,0.0023309,0.0588831,0.00299644,0.0554781,0.00354955,0.045675,0.0059206,0.0172591,0.022007,0.0120341,0.0307123,0.0069734,0.0443885,17028.4,1.10084e+12
monitor,5,solar,100,0.0001,0.0001,100,0.0698758,0.000903449,0.0633206,0.00163123,0.0610105,0.00234997,0.0588189,0.00298841,0.0555926,0.0035355,0.0458862,0.00595273,0.0172097,0.0219789,0.0120095,0.0306219,0.00697257,0.0443533,17839,1.07846e+12
monitor,6,solar,100,0.0001,0.0001,100,0.0704879,0.000907465,0.0654333,0.00166937,0.0600036,0.00231082,0.0588732,0.00298841,0.0557427,0.00355658,0.0458922,0.0059718,0.017215,0.0219418,0.0120327,0.0307113,0.00697143,0.0443644,18664,1.06633e+12
monitor,7,solar,100,0.0001,0.0001,100,0.0738642,0.000965687,0.0626592,0.00162822,0.0617213,0.00237005,0.0586659,0.00298941,0.0559164,0.00352847,0.0455723,0.00590555,0.0172423,0.022002,0.0120418,0.0307193,0.00697096,0.0443343,19454.8,1.05462e+12
monitor,8,solar,100,0.0001,0.0001,100,0.0695994,0.000895419,0.0626197,0.00161115,0.0615502,0.00238611,0.0589374,0.00300246,0.0555689,0.00355959,0.0457184,0.00593064,0.0172466,0.021994,0.0120283,0.0306932,0.00696831,0.0443624,20275.4,1.04789e+12
monitor,9,solar,100,0.0001,0.0001,100,0.0699745,0.000909472,0.064377,0.00166134,0.0624585,0.0024102,0.058962,0.00300246,0.0555966,0.00355658,0.0458764,0.00595474,0.0172269,0.0219538,0.012019,0.0306601,0.00697044,0.0443343,21057.6,1.03558e+12
monitor,10,solar,100,0.0001,0.0001,100,0.0703102,0.000907465,0.0650285,0.00167038,0.0603721,0.00231283,0.0588732,0.00298439,0.0559125,0.00355357,0.0458527,0.0059447,0.017234,0.0219629,0.0120227,0.0306781,0.00697025,0.0443564,21858.2,1.02026e+12
monitor,11,solar,100,0.0001,0.0001,100,0.0695599,0.000894415,0.062442,0.00160914,0.0612672,0.00237507,0.058735,0.00297737,0.0558138,0.0035355,0.0451024,0.00582524,0.0172087,0.0219458,0.0120282,0.030649,0.00697234,0.0443433,22654.4,1.01867e+12
monitor,12,solar,100,0.0001,0.0001,100,0.069935,0.000908469,0.0644066,0.00165733,0.0621491,0.00239013,0.0587547,0.00298239,0.0560073,0.00353449,0.0457618,0.00594169,0.0172316,0.022003,0.012033,0.0307002,0.00698035,0.0444025,23438.5,1.02054e+12
monitor,13,solar,100,0.0001,0.0001,100,0.0739037,0.000966691,0.0627678,0.00163424,0.0617806,0.00239113,0.0588929,0.00299945,0.055099,0.00352044,0.0457717,0.00594871,0.0172419,0.0219849,0.0120424,0.0307273,0.00697972,0.0444196,24231.6,1.00511e+12
monitor,14,solar,100,0.0001,0.0001,100,0.0712382,0.000930553,0.0641993,0.00164528,0.0624124,0.00240217,0.0587695,0.00299744,0.0548423,0.00352446,0.0457243,0.00593265,0.017296,0.0221024,0.012029,0.0307283,0.00698174,0.0444347,25038.1,9.98626e+11
monitor,15,solar,100,0.0001,0.0001,100,0.0702115,0.000913488,0.0646731,0.00166034,0.0619056,0.00236704,0.0582512,0.00296633,0.0554623,0.00350237,0.045823,0.00595172,0.0172867,0.0220622,0.012043,0.0307263,0.00699406,0.0445029,25840.1,9.95333e+11
monitor,16,solar,100,0.0001,0.0001,100,0.0714159,0.000935572,0.0633502,0.00164327,0.0608591,0.00234094,0.0582562,0.00301049,0.0553241,0.00354152,0.0456651,0.00591458,0.0172928,0.0220803,0.0120548,0.0307614,0.00700496,0.0445742,26626.7,9.84023e+11
monitor,17,solar,100,0.0001,0.0001,100,0.0713764,0.000927541,0.0655518,0.00168443,0.0624716,0.00240819,0.05873,0.00300347,0.0553912,0.00353751,0.045752,0.00592562,0.0173262,0.0221144,0.0120674,0.0308046,0.00701791,0.0446545,27412.7,9.83347e+11
monitor,18,solar,100,0.0001,0.0001,100,0.0709025,0.000918507,0.065305,0.00167841,0.0620701,0.00238611,0.0586757,0.00300547,0.0557624,0.00356461,0.0458073,0.00593165,0.0173554,0.0221536,0.0120731,0.0308076,0.00703702,0.0447468,28223.5,9.69478e+11
monitor,19,solar,100,0.0001,0.0001,100,0.0722451,0.000942599,0.0654629,0.00168242,0.0624979,0.00240016,0.0593421,0.00300347,0.0558691,0.00357666,0.045675,0.0059196,0.0173848,0.0221807,0.0120769,0.0308267,0.00705495,0.0448793,28979.5,9.53908e+11
monitor,20,solar,100,0.0001,0.0001,100,0.0709223,0.000930553,0.0651964,0.00168142,0.0619385,0.00237908,0.058967,0.00299443,0.0559243,0.00354855,0.0458546,0.00594169,0.0174443,0.0222771,0.0121181,0.0309251,0.00708575,0.0450781,29755.2,9.43925e+11
monitor,21,solar,100,0.0001,0.0001,100,0.0698363,0.000901442,0.0641598,0.00163825,0.0586938,0.00223955,0.0573775,0.00292818,0.0556795,0.00355156,0.0458941,0.00593767,0.0175379,0.0223393,0.0121262,0.0309391,0.00711169,0.0452267,30561.1,9.29081e+11
monitor,22,solar,100,0.0001,0.0001,100,0.0732126,0.000954645,0.0658479,0.00168443,0.0625177,0.00242225,0.0592335,0.00301652,0.0559125,0.00357465,0.0460541,0.00596678,0.0175667,0.0224146,0.0121712,0.0310455,0.00714281,0.0454626,31337.2,9.21967e+11
monitor,23,solar,100,0.0001,0.0001,100,0.0730152,0.000948622,0.0661638,0.0017015,0.0626691,0.00242927,0.0592977,0.00302856,0.055877,0.00356863,0.0460146,0.00595574,0.0176318,0.0224999,0.0122004,0.031156,0.00718653,0.0457547,32126.8,9.14146e+11
monitor,24,solar,100,0.0001,0.0001,100,0.0722846,0.000938584,0.0672893,0.00171756,0.0634194,0.0024363,0.0594507,0.00301953,0.0558927,0.00356361,0.0460304,0.00593867,0.0176942,0.0225722,0.0122398,0.0312232,0.00722301,0.0459966,32933.8,8.9604e+11
monitor,25,solar,100,0.0001,0.0001,100,0.0737655,0.000964683,0.0651569,0.00167339,0.0624914,0.00242024,0.0594556,0.00303961,0.0562166,0.00359372,0.0463976,0.00598485,0.0177734,0.0226555,0.0122897,0.0313417,0.00727151,0.0462927,33711.3,8.74118e+11
monitor,26,solar,100,0.0001,0.0001,100,0.07264,0.000944607,0.067003,0.00170953,0.0626954,0.00240016,0.0594902,0.00304362,0.0558967,0.00358669,0.0463009,0.00598585,0.0178873,0.0228091,0.0123315,0.031434,0.00732,0.0465808,34499.9,8.59611e+11
monitor,27,solar,100,0.0001,0.0001,100,0.0731929,0.000951633,0.0685431,0.00174868,0.0638406,0.00247043,0.0598505,0.00304663,0.0561652,0.00360777,0.0465378,0.00600593,0.0180127,0.0229546,0.0123919,0.0316067,0.0073754,0.0469292,35285,8.45831e+11
monitor,28,solar,100,0.0001,0.0001,100,0.0735088,0.000956652,0.0684641,0.00174065,0.0640512,0.00249754,0.0602356,0.00306771,0.0567734,0.00361982,0.0467491,0.00602199,0.0181328,0.0231092,0.0124558,0.0317633,0.00743475,0.0472865,36104.2,8.48402e+11
monitor,29,solar,100,0.0001,0.0001,100,0.0721464,0.000935572,0.0680001,0.00176373,0.0642091,0.00249653,0.0601121,0.00305366,0.0571406,0.00363488,0.0467807,0.006024,0.0182234,0.0232327,0.0125246,0.0318978,0.00749261,0.0476228,36930.5,8.31114e+11
monitor,30,solar,100,0.0001,0.0001,100,0.0719095,0.000926538,0.0679014,0.00176675,0.0637089,0.00245337,0.0599048,0.00305567,0.0568326,0.00362685,0.0473651,0.0060762,0.0183423,0.0233572,0.0125723,0.0320203,0.00757052,0.0480866,37715.7,8.18571e+11
monitor,31,solar,100,0.0001,0.0001,100,0.0745355,0.000966691,0.0699252,0.0017818,0.0649528,0.00249352,0.0605712,0.00307072,0.0569905,0.00362584,0.0473631,0.00608423,0.0184508,0.0234927,0.0126481,0.0322341,0.00762908,0.0485564,38539.1,8.07007e+11
monitor,32,solar,100,0.0001,0.0001,100,0.0756412,0.000982752,0.0714751,0.00180991,0.0657689,0.00252062,0.0614597,0.00309682,0.0578593,0.00365094,0.0475171,0.00609828,0.0185758,0.0236282,0.0127405,0.0324419,0.00770091,0.0489378,39335.1,7.93643e+11
monitor,33,solar,100,0.0001,0.0001,100,0.0763125,0.000986767,0.0712875,0.00184906,0.06569,0.00253769,0.0613955,0.00313095,0.0579067,0.00367503,0.0475152,0.00611736,0.0186623,0.0237246,0.0128323,0.0326537,0.00777633,0.0494086,40115.7,7.84868e+11
monitor,34,solar,100,0.0001,0.0001,100,0.0752661,0.00097171,0.0689379,0.00177779,0.0647949,0.00249452,0.0614054,0.00312995,0.0585898,0.00371619,0.048226,0.00617859,0.0188051,0.0238932,0.01295,0.0329558,0.00784145,0.0497971,40914.8,7.70071e+11
monitor,35,solar,100,0.0001,0.0001,100,0.0742788,0.00095866,0.0695402,0.00177277,0.065045,0.00248248,0.0617115,0.003142,0.0587399,0.00373827,0.0484688,0.00621874,0.0189768,0.0241211,0.0130437,0.0331536,0.0079243,0.0503111,41713.8,7.55898e+11
monitor,36,solar,100,0.0001,0.0001,100,0.081841,0.00105202,0.0686714,0.00176373,0.0650713,0.00250255,0.0619188,0.00316508,0.0591861,0.00375735,0.0486011,0.00624585,0.0190937,0.0242556,0.0131531,0.0334336,0.00799996,0.0508371,42569.5,7.4324e+11
monitor,37,solar,100,0.0001,0.0001,100,0.0759571,0.000982752,0.0701127,0.00180288,0.0659269,0.00254572,0.0617312,0.00316007,0.0585583,0.00372322,0.0489861,0.00627395,0.0191597,0.0243951,0.0132793,0.0337679,0.00808174,0.0513661,43433.1,7.45511e+11
monitor,38,solar,100,0.0001,0.0001,100,0.0823741,0.00106306,0.0716133,0.00185107,0.0669273,0.0025929,0.0633651,0.00324138,0.0594231,0.00380653,0.0489545,0.00631411,0.0193729,0.0246602,0.0134112,0.0340721,0.00817245,0.0519774,44245.8,7.27267e+11
monitor,39,solar,100,0.0001,0.0001,100,0.0784844,0.00101688,0.0705372,0.00182396,0.0663218,0.00254572,0.0627678,0.00318717,0.0595099,0.00380754,0.0493889,0.00635125,0.0195074,0.0248338,0.0134699,0.0342548,0.00825024,0.0524503,45114.5,7.09337e+11
monitor,40,solar,100,0.0001,0.0001,100,0.0783462,0.00101989,0.0717417,0.00184605,0.0667167,0.00255676,0.0631972,0.00320925,0.0599562,0.00383765,0.0499339,0.00639642,0.0196938,0.0250687,0.0136455,0.0346784,0.008331,0.0529973,45911.1,6.98283e+11
monitor,41,solar,100,0.0001,0.0001,100,0.079985,0.00103696,0.0723241,0.00183601,0.067026,0.00257082,0.0636119,0.0032223,0.0603669,0.00383263,0.0503327,0.00647271,0.0198792,0.0253177,0.0137802,0.0350348,0.00843051,0.0536448,46680,6.92339e+11
monitor,42,solar,100,0.0001,0.0001,100,0.0817028,0.00105603,0.0707248,0.00182999,0.0673748,0.00259692,0.0637106,0.00325141,0.0607144,0.00388483,0.0512074,0.00659819,0.0199832,0.0254532,0.0138783,0.0352476,0.00850506,0.0541226,47444.2,6.76566e+11
monitor,43,solar,100,0.0001,0.0001,100,0.0840721,0.00109217,0.0760657,0.00197153,0.0707117,0.00269529,0.0657788,0.00334377,0.0618951,0.00394506,0.0510297,0.006549,0.0201684,0.0256379,0.0140311,0.0356652,0.0085932,0.0546406,48250.1,6.78793e+11
monitor,44,solar,100,0.0001,0.0001,100,0.087014,0.00114537,0.0764112,0.00194041,0.0696389,0.00266016,0.0650631,0.00330161,0.0613185,0.00388082,0.0508757,0.00656306,0.0203114,0.0258376,0.0141924,0.0360838,0.00868004,0.0551747,49082.2,6.62508e+11
monitor,45,solar,100,0.0001,0.0001,100,0.0867376,0.00111526,0.0730942,0.00189222,0.0680132,0.00258989,0.0635033,0.00322331,0.0600983,0.00382962,0.0517405,0.00664035,0.0205471,0.0261207,0.0143242,0.0363869,0.0087726,0.0557227,49845.2,6.57337e+11
monitor,46,solar,100,0.0001,0.0001,100,0.0848816,0.00109217,0.0740616,0.00190829,0.0691979,0.00265012,0.0657147,0.00334377,0.0624914,0.00396915,0.0521729,0.00669155,0.0206591,0.0262723,0.014457,0.0367092,0.00885585,0.0562969,50609.6,6.41199e+11
monitor,47,solar,100,0.0001,0.0001,100,0.0786226,0.00101889,0.0751377,0.00195045,0.0698363,0.00268626,0.0655912,0.00332369,0.06244,0.00396414,0.0536754,0.00686521,0.0209027,0.0265986,0.0146203,0.0371348,0.0089522,0.0569153,51407.8,6.39147e+11
monitor,48,solar,100,0.0001,0.0001,100,0.0841511,0.00109016,0.0765198,0.00197153,0.0718766,0.00273444,0.0674522,0.00342307,0.0636168,0.00404143,0.0528797,0.00675479,0.0211199,0.0269178,0.0147469,0.037451,0.00903208,0.0573931,52194.7,6.30267e+11
monitor,49,solar,100,0.0001,0.0001,100,0.088949,0.00114537,0.0770628,0.00197956,0.0712513,0.00271336,0.0668796,0.00339295,0.0634194,0.00405649,0.0534701,0.00682104,0.0213284,0.0271717,0.0149116,0.0379107,0.00911624,0.0579593,53015.6,6.3346e+11
monitor,50,solar,100,0.0001,0.0001,100,0.0838549,0.00108314,0.078593,0.00201469,0.0741801,0.00281073,0.0699252,0.00354152,0.066227,0.00419803,0.0542441,0.00692243,0.0214307,0.0272892,0.0150493,0.0382159,0.00920986,0.0585586,53788.2,6.14663e+11
monitor,51,solar,100,0.0001,0.0001,100,0.0922266,0.0012046,0.0810512,0.00209299,0.0754767,0.00287698,0.0708038,0.00359372,0.0664719,0.00423617,0.0540999,0.00692042,0.0216485,0.0275401,0.0152194,0.0386455,0.00929429,0.0591328,54564.8,6.15999e+11
monitor,52,solar,100,0.0001,0.0001,100,0.0882777,0.00114035,0.0798665,0.00207091,0.0751147,0.00286594,0.0708137,0.00360677,0.0670444,0.00427934,0.0548838,0.00700374,0.0219458,0.0279808,0.0153996,0.0391314,0.00939345,0.0597973,55360.4,6.02082e+11
monitor,53,solar,100,0.0001,0.0001,100,0.087093,0.00111927,0.0824234,0.00212612,0.0760558,0.00293521,0.0715837,0.00367302,0.0677276,0.00433154,0.0555512,0.00709609,0.0221306,0.0281635,0.0155303,0.0394837,0.00948921,0.0604066,56126.5,6.02338e+11
monitor,54,solar,100,0.0001,0.0001,100,0.0809722,0.00105402,0.0799652,0.00205384,0.0748975,0.00286393,0.0710259,0.00362986,0.0673564,0.00433053,0.0561257,0.00716837,0.0223218,0.0284326,0.0157047,0.0399997,0.00957336,0.0609587,56945.5,5.8407e+11
monitor,55,solar,100,0.0001,0.0001,100,0.0891859,0.00114939,0.0843288,0.00216928,0.0780698,0.00297436,0.0732028,0.00373627,0.0688649,0.00439779,0.0559164,0.0070991,0.02247,0.0286323,0.0158257,0.0402647,0.00965155,0.0614175,57770,5.66187e+11
monitor,56,solar,100,0.0001,0.0001,100,0.0931151,0.00121464,0.0861946,0.0022014,0.0799718,0.0030376,0.0744763,0.00379047,0.0693743,0.00441988,0.0559875,0.00715432,0.0227224,0.0289917,0.0160315,0.0407646,0.00975398,0.0620971,58617.9,5.69394e+11
monitor,57,solar,100,0.0001,0.0001,100,0.0951883,0.00123873,0.0870042,0.00223654,0.0804194,0.00305266,0.0746836,0.00379951,0.0694809,0.00445501,0.0566193,0.00721856,0.0229206,0.0291935,0.0161706,0.041111,0.00984177,0.0626532,59450.1,5.54581e+11
monitor,58,solar,100,0.0001,0.0001,100,0.0869745,0.00110723,0.0798764,0.00205886,0.0750818,0.00291011,0.0713813,0.00366198,0.0675065,0.00430745,0.0563844,0.00718343,0.0231107,0.0294294,0.0163293,0.0415105,0.00993322,0.0632625,60239.5,5.58102e+11
monitor,59,solar,100,0.0001,0.0001,100,0.0862045,0.00111626,0.0814165,0.00209399,0.0776683,0.00296331,0.0740468,0.00378144,0.0702233,0.00444999,0.0585504,0.00747052,0.0233745,0.0297596,0.0164895,0.0418418,0.0100207,0.0638096,61065.5,5.49908e+11
monitor,60,solar,100,0.0001,0.0001,100,0.0905088,0.00117649,0.0857899,0.00219538,0.0814198,0.0030898,0.076969,0.00392197,0.0725097,0.00464172,0.0587912,0.0074896,0.0236245,0.0300517,0.0166844,0.0424099,0.0101074,0.0642844,61881.3,5.31046e+11
monitor,61,solar,100,0.0001,0.0001,100,0.0927202,0.00120661,0.0818706,0.002096,0.0767206,0.0029322,0.0732077,0.00374229,0.0703971,0.00450018,0.0581811,0.00745245,0.0238054,0.0303268,0.01684,0.0428155,0.010191,0.0648436,62655.8,5.26626e+11
monitor,62,solar,100,0.0001,0.0001,100,0.0940036,0.00122066,0.0853752,0.00218534,0.0797481,0.00305165,0.076352,0.00391194,0.0728493,0.00467987,0.0594803,0.00758195,0.0241203,0.0307544,0.0170226,0.0432612,0.0102932,0.0655242,63467.5,5.19511e+11
monitor,63,solar,100,0.0001,0.0001,100,0.0980117,0.00126985,0.0895907,0.00229777,0.0835061,0.00317412,0.0774034,0.00390993,0.0728849,0.00462165,0.060588,0.00774356,0.0243233,0.0310084,0.0171972,0.0437219,0.0103656,0.0659508,64250.4,5.18467e+11
monitor,64,solar,100,0.0001,0.0001,100,0.0931743,0.0012036,0.0845361,0.00215924,0.0799587,0.00303057,0.0754586,0.00384368,0.0715067,0.00455138,0.0604597,0.00772449,0.0246196,0.0313668,0.0173374,0.0441164,0.0104523,0.0665471,65042.4,5.22254e+11
monitor,65,solar,100,0.0001,0.0001,100,0.100124,0.00128792,0.0880013,0.00222048,0.0822885,0.00310586,0.0772899,0.00391896,0.0734377,0.00470195,0.0609671,0.00782989,0.0248165,0.0316679,0.0175015,0.0444728,0.0105386,0.06705,65837.4,5.20411e+11
monitor,66,solar,100,0.0001,0.0001,100,0.0947736,0.00121163,0.0849507,0.00218434,0.0804194,0.00308779,0.0762928,0.00387981,0.0730468,0.00465276,0.0607914,0.0077526,0.0250718,0.031951,0.0176795,0.0449888,0.0106204,0.067562,66608.5,5.02872e+11
monitor,67,solar,100,0.0001,0.0001,100,0.0979328,0.00125078,0.0920193,0.00236101,0.0859742,0.00327751,0.0805576,0.00409062,0.0755306,0.0047943,0.0616858,0.00784997,0.0252366,0.0321317,0.0178363,0.0453823,0.0107172,0.0681873,67390.3,4.96002e+11
monitor,68,solar,100,0.0001,0.0001,100,0.0953857,0.00123271,0.0886035,0.00226465,0.0835982,0.00320624,0.0792841,0.00403541,0.075041,0.00476921,0.0621853,0.00791321,0.0254832,0.0324589,0.0180028,0.0457948,0.0108001,0.0686752,68249.3,4.99065e+11
monitor,69,solar,100,0.0001,0.0001,100,0.10125,0.00129193,0.0936778,0.00238009,0.0869548,0.00332469,0.0808883,0.00411571,0.0761151,0.0048445,0.0624538,0.00798549,0.0258011,0.0329227,0.0181773,0.0462506,0.0108842,0.0692775,69013,4.83223e+11
monitor,70,solar,100,0.0001,0.0001,100,0.100302,0.00126985,0.0902916,0.00230279,0.0849606,0.00323435,0.0806859,0.00408961,0.0764349,0.00487562,0.0629238,0.00799553,0.0259648,0.0331195,0.0183471,0.0467123,0.0109603,0.0697352,69816.5,4.7055e+11
monitor,71,solar,100,0.0001,0.0001,100,0.0990384,0.00128591,0.0914664,0.00232387,0.0854213,0.00325242,0.0806415,0.00410266,0.0767587,0.00490774,0.0648133,0.00824147,0.0261259,0.0333323,0.018474,0.0470205,0.0110372,0.0702442,70649,4.85162e+11
monitor,72,solar,100,0.0001,0.0001,100,0.0974786,0.0012568,0.0922266,0.00236804,0.0865007,0.00329659,0.0812042,0.00410668,0.0770589,0.00487461,0.0645507,0.00821336,0.0263868,0.0336374,0.0186192,0.0474622,0.011116,0.0707923,71444.8,4.71427e+11
monitor,73,solar,100,0.0001,0.0001,100,0.107114,0.00135317,0.0960274,0.00244433,0.0886923,0.00336284,0.0822457,0.00416791,0.077276,0.00491677,0.0648587,0.0082515,0.0265613,0.0339316,0.0187646,0.0478708,0.0111977,0.0712812,72239.8,4.69534e+11
monitor,74,solar,100,0.0001,0.0001,100,0.101112,0.00127989,0.094359,0.0024102,0.0882579,0.00337689,0.0832527,0.00424922,0.0786424,0.00502117,0.0645724,0.00823042,0.0267771,0.0341885,0.018922,0.0482362,0.0112652,0.0717078,73029.5,4.58644e+11
monitor,75,solar,100,0.0001,0.0001,100,0.106601,0.0013632,0.0980216,0.00249653,0.0907128,0.00343712,0.0855974,0.00436567,0.0811025,0.00516372,0.0670484,0.00852957,0.0270136,0.0344887,0.0190903,0.0486869,0.0113533,0.0722358,73848.2,4.56788e+11
monitor,76,solar,100,0.0001,0.0001,100,0.100421,0.00128591,0.095751,0.00243028,0.0898309,0.00338492,0.0843238,0.00427532,0.0795941,0.00508943,0.0663198,0.00842216,0.0272956,0.0348149,0.0192479,0.0490894,0.011428,0.0726454,74649.6,4.53349e+11
monitor,77,solar,100,0.0001,0.0001,100,0.102632,0.00129595,0.0999664,0.00256178,0.0937403,0.00356963,0.0879075,0.00448512,0.0827927,0.00528819,0.067463,0.00859682,0.0274622,0.0350137,0.019379,0.0494538,0.0114948,0.0731121,75455.5,4.58159e+11
monitor,78,solar,100,0.0001,0.0001,100,0.103915,0.00133309,0.0986238,0.00253568,0.0929835,0.00358569,0.0871819,0.00444798,0.0826229,0.00525506,0.0680277,0.00865605,0.0276216,0.0352235,0.0195301,0.0498122,0.0115771,0.0736863,76261.1,4.3512e+11
monitor,79,solar,100,0.0001,0.0001,100,0.10668,0.0013612,0.101378,0.00258989,0.0955173,0.0036419,0.0889293,0.00452327,0.0839457,0.00534541,0.0679764,0.00864501,0.0279181,0.035623,0.019681,0.0501816,0.0116567,0.0742194,77080.1,4.32883e+11
monitor,80,solar,100,0.0001,0.0001,100,0.113867,0.00146961,0.102652,0.00262402,0.0942471,0.00357465,0.0877495,0.00446605,0.0826584,0.00528919,0.0673998,0.00858478,0.0282309,0.0360225,0.0198614,0.0506946,0.0117361,0.0747313,77875.8,4.45237e+11
monitor,81,solar,100,0.0001,0.0001,100,0.105732,0.00134915,0.0992754,0.00251761,0.0934705,0.00354453,0.0878927,0.00447007,0.082923,0.00528016,0.0683989,0.00868516,0.0284951,0.036397,0.0200234,0.0511543,0.0117935,0.0750817,78647,4.30165e+11
monitor,82,solar,100,0.0001,0.0001,100,0.108081,0.00137927,0.100075,0.00253267,0.0934968,0.00356963,0.0879716,0.00449817,0.0835035,0.00530626,0.0698956,0.00891805,0.0286368,0.0365917,0.0201425,0.0513902,0.0118687,0.0755685,79429.6,4.23545e+11
monitor,83,solar,100,0.0001,0.0001,100,0.110944,0.00141139,0.102119,0.0025939,0.0955568,0.00362785,0.0894673,0.00452528,0.0846921,0.00535946,0.0705965,0.00897125,0.028868,0.0368427,0.0202788,0.0517988,0.0119335,0.0759741,80210.3,4.28546e+11
monitor,84,solar,100,0.0001,0.0001,100,0.106423,0.00134413,0.103708,0.00260796,0.0980775,0.0037453,0.0923648,0.00468589,0.0872036,0.00554919,0.0721168,0.00917202,0.029133,0.0372231,0.0204494,0.0522505,0.0120198,0.0765171,80968.8,4.17085e+11
monitor,85,solar,100,0.0001,0.0001,100,0.11594,0.00148065,0.105673,0.0026712,0.0977024,0.00372823,0.0920538,0.0046889,0.0879341,0.00561142,0.0721267,0.00920113,0.0293012,0.0374269,0.0205869,0.0526038,0.0120835,0.0769649,81832.7,4.2871e+11
monitor,86,solar,100,0.0001,0.0001,100,0.115466,0.00147262,0.102928,0.00260093,0.0955897,0.00362183,0.0900596,0.00455138,0.0853752,0.00544077,0.0705195,0.00899735,0.029489,0.0376779,0.0206952,0.0528799,0.0121494,0.0774106,82620.7,4.11713e+11
monitor,87,solar,100,0.0001,0.0001,100,0.111201,0.00142343,0.0989792,0.00248047,0.0942471,0.00359974,0.0897783,0.00459354,0.0860821,0.00548595,0.0716824,0.00912885,0.0297348,0.0380292,0.0208363,0.0532804,0.0122246,0.0778904,83445.6,4.17832e+11
monitor,88,solar,100,0.0001,0.0001,100,0.115782,0.00148668,0.104873,0.0026973,0.0973404,0.00371217,0.091348,0.00463971,0.0866586,0.00549498,0.0724367,0.00923827,0.0298622,0.0381737,0.0209761,0.0536549,0.012287,0.0782608,84333.6,3.93316e+11
monitor,89,solar,100,0.0001,0.0001,100,0.113511,0.00145255,0.103205,0.0026441,0.0960504,0.00363689,0.0906273,0.00461663,0.086473,0.00552309,0.0725709,0.00928344,0.0299808,0.0383404,0.0210833,0.0539058,0.0123489,0.0786563,85112.8,4.00731e+11
monitor,90,solar,100,0.0001,0.0001,100,0.104527,0.00133008,0.101645,0.00258387,0.0960175,0.00365897,0.0902028,0.00459153,0.08532,0.00545182,0.0718029,0.00913287,0.0301441,0.0385873,0.0211845,0.0541949,0.0124049,0.0790709,85902.3,3.99283e+11
monitor,91,solar,100,0.0001,0.0001,100,0.11673,0.00150073,0.105258,0.00271336,0.0973075,0.00374931,0.0912986,0.00464574,0.086086,0.00549498,0.072176,0.00922221,0.0304814,0.0389798,0.0213803,0.0546958,0.0124793,0.0794805,86724.2,3.93108e+11
monitor,92,solar,100,0.0001,0.0001,100,0.11053,0.00140938,0.106492,0.00274548,0.100684,0.0038768,0.0945219,0.0048465,0.089411,0.00571181,0.0732699,0.00936475,0.030663,0.0392197,0.0214999,0.0549458,0.0125411,0.0798679,87564.2,3.91138e+11
monitor,93,solar,100,0.0001,0.0001,100,0.110313,0.00140737,0.105949,0.0027244,0.0999269,0.00383364,0.0945564,0.00482141,0.0897743,0.00569775,0.0732482,0.00934267,0.030837,0.0394115,0.0216164,0.055252,0.0125996,0.0802343,88348,3.83466e+11
monitor,94,solar,100,0.0001,0.0001,100,0.123087,0.00156899,0.108654,0.00277861,0.0988871,0.00375835,0.0924388,0.00471299,0.0871325,0.00555119,0.0731159,0.00931456,0.0309262,0.0394958,0.0217249,0.0555521,0.0126631,0.080679,89137,3.85084e+11
monitor,95,solar,100,0.0001,0.0001,100,0.116848,0.00148567,0.107598,0.00276957,0.100045,0.00380754,0.0943096,0.00480535,0.0896519,0.0057108,0.0741485,0.00944406,0.0312536,0.0400308,0.0219116,0.0560801,0.0127307,0.0811247,89946.1,3.79178e+11
monitor,96,solar,100,0.0001,0.0001,100,0.125753,0.0015981,0.113146,0.00287498,0.104001,0.00395912,0.0970492,0.00494789,0.0917527,0.00585837,0.0753885,0.00963177,0.0314159,0.0401232,0.0219803,0.0561905,0.0127817,0.0814841,90760.1,3.71957e+11
monitor,97,solar,100,0.0001,0.0001,100,0.119099,0.00151278,0.109128,0.00280973,0.101553,0.00391294,0.0956128,0.00488164,0.0903509,0.00576501,0.0748277,0.00953741,0.0316335,0.0404223,0.02213,0.0565539,0.0128435,0.0818375,91568.1,3.71761e+11
monitor,98,solar,100,0.0001,0.0001,100,0.121369,0.00156297,0.112939,0.00287598,0.105594,0.00400228,0.0991767,0.0050804,0.0937114,0.00599288,0.0773846,0.00986667,0.0318218,0.0406241,0.0222604,0.0569083,0.0129135,0.0822691,92360,3.73147e+11
monitor,99,solar,100,0.0001,0.0001,100,0.126088,0.0015981,0.115772,0.00295026,0.108226,0.00411371,0.101521,0.0051607,0.0955989,0.00606415,0.0784272,0.0100012,0.0319966,0.040855,0.0223853,0.0571693,0.0129624,0.0825703,93171.9,3.65834e+11
monitor,100,solar,100,0.0001,0.0001,100,0.123917,0.00157702,0.113561,0.00289305,0.105554,0.00404344,0.098683,0.00505831,0.0929413,0.00593566,0.0767785,0.00980744,0.0322244,0.0412053,0.0224971,0.0575206,0.013017,0.0829356,107037,1.92254e+11
monitor,101,solar,100,0.0001,0.0001,100,0.130452,0.0016513,0.115535,0.00293721,0.1061,0.00408158,0.0990779,0.00505731,0.0936877,0.00601296,0.0771793,0.00979239,0.0322611,0.0412696,0.022578,0.0577003,0.0130696,0.0832579,107832,1.86221e+11
monitor,102,solar,100,0.0001,0.0001,100,0.138468,0.00175771,0.124124,0.00313597,0.115091,0.00443393,0.10777,0.00555621,0.101736,0.00654499,0.0834837,0.0106948,0.0333755,0.0427201,0.0231232,0.0591388,0.0132703,0.0845859,108637,1.8192e+11
monitor,103,solar,100,0.0001,0.0001,100,0.140719,0.00177578,0.126651,0.00318014,0.11719,0.00448412,0.110085,0.00564054,0.10405,0.00666746,0.0855608,0.0109498,0.0339169,0.0433957,0.0234204,0.0598445,0.0133835,0.0852555,109486,1.78375e+11
monitor,104,solar,100,0.0001,0.0001,100,0.142239,0.00179987,0.127194,0.0031952,0.1175,0.00446204,0.110303,0.00558532,0.104598,0.00668954,0.0867791,0.0110482,0.0343631,0.0439568,0.0236535,0.0603233,0.0134782,0.0858377,110288,1.75862e+11
monitor,105,solar,100,0.0001,0.0001,100,0.145497,0.00180891,0.132239,0.00333674,0.12287,0.00470095,0.115209,0.00587242,0.108855,0.00693548,0.0888661,0.0113092,0.0347142,0.0444367,0.0238363,0.0608152,0.0135571,0.0863667,111119,1.73543e+11


==> Plots/plot_final_wsabie_msd_wsabie_1_100_1000.txt <==
monitor,0,wsabie,100,1,1000,1,1.97445e-05,1.00383e-06,4.93613e-05,5.01916e-06,5.2652e-05,8.03066e-06,4.93613e-05,1.00383e-05,5.92335e-05,1.50575e-05,4.14635e-05,2.10805e-05,4.36354e-05,0.000221847,4.32405e-05,0.000439679,4.65575e-05,0.00118352,14073.9,7.94578e+08
monitor,1,wsabie,100,1,1000,1,0.0525796,0.00267321,0.047298,0.00480936,0.0444186,0.00677487,0.041962,0.00853358,0.0401327,0.010202,0.0346437,0.0176132,0.0162965,0.0828533,0.011593,0.11788,0.00704958,0.179204,48727.4,6.20226e+08
monitor,2,wsabie,100,1,1000,1,0.091812,0.00466782,0.0851778,0.00866107,0.0799784,0.0121986,0.0762977,0.0155162,0.072877,0.0185257,0.0623847,0.0317171,0.0268956,0.13674,0.0187846,0.191006,0.0109828,0.279189,104655,5.68955e+08


==> Plots/pwsabie_ml1m_pwsabie_0.0001_100_0.1.txt <==
monitor,0,pwsabie,100,0.0001,1,1,0.005,0.000291443,0.0055,0.000641175,0.006,0.0010492,0.00625,0.00145722,0.0058,0.00169037,0.0053,0.0030893,0.00523,0.030485,0.0051,0.0594544,0.005212,0.1519,500.674,2.26126e+07
monitor,1,pwsabie,100,0.0001,1,1,0.121,0.00705293,0.1095,0.0127652,0.105333,0.0184192,0.09825,0.0229074,0.095,0.0276871,0.0864,0.0503614,0.04139,0.241257,0.031015,0.361564,0.020146,0.587142,999.802,2.23389e+07
monitor,2,pwsabie,100,0.0001,1,1,0.111,0.00647004,0.1075,0.0125321,0.106,0.0185358,0.1015,0.0236652,0.0976,0.0284449,0.0869,0.0506528,0.04125,0.240441,0.03135,0.36547,0.020246,0.590056,1498.74,2.20481e+07
monitor,3,pwsabie,100,0.0001,1,1,0.099,0.00577058,0.1055,0.0122989,0.103,0.0180112,0.10025,0.0233737,0.0978,0.0285031,0.0894,0.05211,0.04145,0.241606,0.031515,0.367393,0.020264,0.590581,1997.81,2.20814e+07
monitor,4,pwsabie,100,0.0001,1,1,0.112,0.00652833,0.1175,0.0136978,0.112333,0.0196433,0.11,0.025647,0.1086,0.0316507,0.0944,0.0550245,0.04223,0.246153,0.031565,0.367976,0.020342,0.592854,2497.04,2.2028e+07
monitor,5,pwsabie,100,0.0001,1,1,0.131,0.00763581,0.1235,0.0143973,0.115333,0.0201679,0.1125,0.0262299,0.1092,0.0318256,0.0949,0.0553159,0.04257,0.248135,0.03183,0.371066,0.02031,0.591921,2996.37,2.18724e+07
monitor,6,pwsabie,100,0.0001,1,1,0.124,0.00722779,0.126,0.0146887,0.118,0.0206342,0.11575,0.0269876,0.1116,0.0325251,0.0982,0.0572394,0.04297,0.250466,0.03197,0.372698,0.020448,0.595943,3495.66,2.17581e+07
monitor,7,pwsabie,100,0.0001,1,1,0.12,0.00699464,0.116,0.013523,0.114333,0.019993,0.11375,0.0265213,0.109,0.0317673,0.0986,0.0574726,0.04361,0.254197,0.03219,0.375262,0.020644,0.601655,3996.39,2.14985e+07
monitor,8,pwsabie,100,0.0001,1,1,0.127,0.00740266,0.1255,0.0146304,0.12,0.0209839,0.11975,0.0279203,0.1166,0.0339823,0.101,0.0588715,0.04421,0.257694,0.0328,0.382374,0.020636,0.601422,4495.26,2.15032e+07
monitor,9,pwsabie,100,0.0001,1,1,0.14,0.00816041,0.1325,0.0154465,0.130667,0.0228491,0.1305,0.0304267,0.1212,0.0353229,0.1046,0.0609699,0.04523,0.26364,0.03328,0.387969,0.020838,0.607309,4994.43,2.14028e+07
monitor,10,pwsabie,100,0.0001,1,1,0.177,0.0103171,0.157,0.0183026,0.143667,0.0251224,0.13725,0.0320005,0.1328,0.0387037,0.1097,0.0639426,0.04596,0.267895,0.03343,0.389718,0.021086,0.614537,5493.44,2.10304e+07
monitor,11,pwsabie,100,0.0001,1,1,0.174,0.0101422,0.159,0.0185358,0.152,0.0265796,0.1445,0.0336908,0.141,0.0410935,0.1133,0.066041,0.04848,0.282583,0.034735,0.404931,0.021294,0.620599,5992.61,2.09366e+07
monitor,12,pwsabie,100,0.0001,1,1,0.202,0.0117743,0.178,0.0207508,0.165333,0.0289112,0.1525,0.0355561,0.1444,0.0420844,0.1175,0.0684892,0.05014,0.292259,0.035545,0.414374,0.021682,0.631907,6491.64,2.07388e+07
monitor,13,pwsabie,100,0.0001,1,1,0.192,0.0111914,0.178,0.0207508,0.167667,0.0293192,0.15675,0.036547,0.1486,0.0433085,0.1241,0.0723362,0.05185,0.302227,0.03668,0.427606,0.022042,0.642399,6990.88,2.05173e+07
monitor,14,pwsabie,100,0.0001,1,1,0.226,0.0131732,0.198,0.0230823,0.182,0.0318256,0.172,0.0401026,0.1628,0.047447,0.1289,0.0751341,0.05406,0.315108,0.03808,0.443926,0.022488,0.655398,7491.02,2.00775e+07
monitor,15,pwsabie,100,0.0001,1,1,0.224,0.0130567,0.197,0.0229657,0.184,0.0321753,0.17275,0.0402775,0.1642,0.047855,0.133,0.0775239,0.05594,0.326067,0.03897,0.454302,0.022888,0.667055,7990.04,2.00433e+07
monitor,16,pwsabie,100,0.0001,1,1,0.223,0.0129984,0.214,0.0249475,0.199667,0.0349149,0.1845,0.043017,0.1722,0.0501865,0.1409,0.0821287,0.05779,0.33685,0.04024,0.469107,0.023394,0.681802,8489.19,1.96588e+07
monitor,17,pwsabie,100,0.0001,1,1,0.251,0.0146304,0.225,0.0262299,0.205667,0.0359641,0.19025,0.0443577,0.181,0.0527512,0.1434,0.0835859,0.0595,0.346817,0.0412,0.480298,0.02373,0.691595,8988.35,1.95193e+07
monitor,18,pwsabie,100,0.0001,1,1,0.235,0.0136978,0.2205,0.0257053,0.205667,0.0359641,0.196,0.0456983,0.1832,0.0533924,0.1498,0.0873164,0.0606,0.353229,0.042115,0.490965,0.024026,0.700221,9487.36,1.93919e+07
monitor,19,pwsabie,100,0.0001,1,1,0.27,0.0157379,0.241,0.0280951,0.219667,0.0384122,0.20575,0.0479716,0.1952,0.0568897,0.1573,0.091688,0.06253,0.364479,0.043125,0.50274,0.024446,0.712462,9986.44,1.92387e+07
monitor,20,pwsabie,100,0.0001,1,1,0.263,0.0153299,0.237,0.0276288,0.224333,0.0392283,0.20475,0.0477384,0.1926,0.056132,0.1575,0.0918046,0.06377,0.371707,0.043725,0.509734,0.024658,0.718641,10485.5,1.90593e+07
monitor,21,pwsabie,100,0.0001,1,1,0.278,0.0162042,0.2465,0.0287363,0.227667,0.0398111,0.2095,0.0488459,0.1984,0.0578223,0.1659,0.0967009,0.06536,0.380975,0.044465,0.518361,0.02493,0.726568,10985.6,1.89395e+07
monitor,22,pwsabie,100,0.0001,1,1,0.293,0.0170786,0.2545,0.0296689,0.229,0.0400443,0.216,0.0503614,0.2052,0.0598042,0.1684,0.0981581,0.06626,0.386221,0.045455,0.529902,0.02529,0.73706,11484.7,1.87697e+07
monitor,23,pwsabie,100,0.0001,1,1,0.305,0.017778,0.259,0.0301935,0.242,0.0423176,0.2245,0.0523432,0.209,0.0609116,0.1717,0.100082,0.06769,0.394556,0.045945,0.535614,0.025498,0.743122,11982.3,1.87163e+07
monitor,24,pwsabie,100,0.0001,1,1,0.299,0.0174283,0.268,0.0312427,0.247,0.0431919,0.23075,0.0538004,0.2146,0.0625437,0.1769,0.103113,0.06844,0.398927,0.04667,0.544066,0.025632,0.747027,12481.4,1.84873e+07
monitor,25,pwsabie,100,0.0001,1,1,0.297,0.0173117,0.2665,0.0310678,0.245333,0.0429004,0.22925,0.0534507,0.2166,0.0631266,0.178,0.103754,0.06959,0.405631,0.046995,0.547855,0.025808,0.752157,12980.3,1.84336e+07
monitor,26,pwsabie,100,0.0001,1,1,0.301,0.0175449,0.268,0.0312427,0.245667,0.0429587,0.2335,0.0544416,0.2188,0.0637678,0.1777,0.103579,0.07024,0.409419,0.04748,0.553509,0.026078,0.760026,13478.9,1.83737e+07
monitor,27,pwsabie,100,0.0001,1,1,0.289,0.0168454,0.2715,0.0316507,0.248333,0.043425,0.23325,0.0543833,0.2214,0.0645255,0.1791,0.104395,0.07079,0.412625,0.048,0.559571,0.026094,0.760492,13979.7,1.82154e+07
monitor,28,pwsabie,100,0.0001,1,1,0.306,0.0178363,0.283,0.0329914,0.261333,0.0456983,0.23925,0.0557822,0.2228,0.0649336,0.1836,0.107018,0.07144,0.416414,0.04829,0.562952,0.02625,0.765038,14480.8,1.80429e+07
monitor,29,pwsabie,100,0.0001,1,1,0.311,0.0181278,0.2765,0.0322336,0.263,0.0459897,0.24525,0.0571812,0.2264,0.0659827,0.184,0.107251,0.07237,0.421835,0.048615,0.56674,0.026398,0.769352,14979.6,1.81125e+07
monitor,30,pwsabie,100,0.0001,1,1,0.302,0.0176032,0.279,0.0325251,0.258,0.0451154,0.24275,0.0565983,0.2254,0.0656913,0.1848,0.107717,0.07276,0.424108,0.048745,0.568256,0.02642,0.769993,15478.5,1.78528e+07
monitor,31,pwsabie,100,0.0001,1,1,0.306,0.0178363,0.2735,0.0318839,0.262,0.0458149,0.24275,0.0565983,0.23,0.0670319,0.1851,0.107892,0.07294,0.425157,0.04936,0.575426,0.026498,0.772266,15977.4,1.79161e+07
monitor,32,pwsabie,100,0.0001,1,1,0.324,0.0188855,0.2885,0.0336325,0.265667,0.0464561,0.25175,0.0586967,0.2368,0.0690138,0.1924,0.112147,0.07341,0.427897,0.04956,0.577757,0.02665,0.776696,16476.3,1.78038e+07
monitor,33,pwsabie,100,0.0001,1,1,0.318,0.0185358,0.2845,0.0331662,0.26,0.0454651,0.2425,0.05654,0.2308,0.0672651,0.1897,0.110574,0.07376,0.429937,0.04994,0.582187,0.02673,0.779028,16975.4,1.76285e+07
monitor,34,pwsabie,100,0.0001,1,1,0.299,0.0174283,0.278,0.0324085,0.261667,0.0457566,0.248,0.0578223,0.231,0.0673234,0.1921,0.111972,0.07463,0.435008,0.05031,0.5865,0.026788,0.780718,17474.6,1.77954e+07
monitor,35,pwsabie,100,0.0001,1,1,0.312,0.0181861,0.2885,0.0336325,0.267667,0.0468058,0.24825,0.0578806,0.2372,0.0691303,0.1921,0.111972,0.07423,0.432677,0.050305,0.586442,0.02688,0.783399,17974.9,1.76715e+07
monitor,36,pwsabie,100,0.0001,1,1,0.307,0.0178946,0.289,0.0336908,0.267333,0.0467475,0.24675,0.0575309,0.2366,0.0689555,0.1957,0.114071,0.07483,0.436174,0.05048,0.588482,0.026996,0.78678,18474.6,1.76798e+07
monitor,37,pwsabie,100,0.0001,1,1,0.315,0.0183609,0.2855,0.0332828,0.264333,0.0462229,0.24625,0.0574143,0.2336,0.0680811,0.1933,0.112672,0.07493,0.436757,0.05054,0.589182,0.026926,0.78474,18973.8,1.7573e+07
monitor,38,pwsabie,100,0.0001,1,1,0.306,0.0178363,0.2835,0.0330497,0.276,0.048263,0.25475,0.0593961,0.2418,0.070471,0.1963,0.114421,0.07549,0.440021,0.050535,0.589123,0.027006,0.787072,19473.3,1.75988e+07
monitor,39,pwsabie,100,0.0001,1,1,0.313,0.0182443,0.288,0.0335743,0.267,0.0466892,0.25125,0.0585801,0.2402,0.0700047,0.1955,0.113954,0.07531,0.438972,0.050905,0.593437,0.027028,0.787713,19972.4,1.76073e+07
monitor,40,pwsabie,100,0.0001,1,1,0.318,0.0185358,0.2935,0.0342154,0.273,0.0477384,0.25575,0.0596293,0.2422,0.0705875,0.1953,0.113838,0.07588,0.442294,0.051185,0.596701,0.02705,0.788354,20471.6,1.74148e+07
monitor,41,pwsabie,100,0.0001,1,1,0.314,0.0183026,0.2985,0.0347983,0.277333,0.0484962,0.26225,0.0611448,0.2436,0.0709956,0.1966,0.114595,0.07608,0.44346,0.05127,0.597692,0.027106,0.789986,20969.6,1.74791e+07
monitor,42,pwsabie,100,0.0001,1,1,0.307,0.0178946,0.289,0.0336908,0.270333,0.0472721,0.25225,0.0588132,0.2394,0.0697715,0.1988,0.115878,0.07599,0.442935,0.05121,0.596992,0.027214,0.793134,21467.6,1.73465e+07
monitor,43,pwsabie,100,0.0001,1,1,0.299,0.0174283,0.2855,0.0332828,0.274333,0.0479716,0.25575,0.0596293,0.2422,0.0705875,0.2005,0.116869,0.07615,0.443868,0.05145,0.59979,0.027264,0.794591,21967.1,1.73057e+07
monitor,44,pwsabie,100,0.0001,1,1,0.32,0.0186524,0.2945,0.034332,0.274667,0.0480298,0.25675,0.0598624,0.239,0.0696549,0.2003,0.116752,0.07663,0.446666,0.051495,0.600315,0.027314,0.796048,22464.5,1.7335e+07
monitor,45,pwsabie,100,0.0001,1,1,0.319,0.0185941,0.2975,0.0346817,0.275667,0.0482047,0.255,0.0594544,0.242,0.0705293,0.199,0.115994,0.0765,0.445908,0.051505,0.600431,0.0273,0.79564,22963.6,1.71193e+07
monitor,46,pwsabie,100,0.0001,1,1,0.312,0.0181861,0.2895,0.0337491,0.275333,0.0481464,0.258,0.0601539,0.2436,0.0709956,0.1966,0.114595,0.07697,0.448648,0.051795,0.603812,0.02731,0.795931,23461.3,1.73349e+07
monitor,47,pwsabie,100,0.0001,1,1,0.313,0.0182443,0.299,0.0348566,0.270667,0.0473304,0.255,0.0594544,0.2426,0.0707041,0.2025,0.118035,0.07729,0.450513,0.05173,0.603054,0.027288,0.79529,23960.9,1.71339e+07
monitor,48,pwsabie,100,0.0001,1,1,0.316,0.0184192,0.2845,0.0331662,0.270667,0.0473304,0.25925,0.0604453,0.2464,0.0718116,0.2005,0.116869,0.07726,0.450338,0.051835,0.604278,0.0274,0.798554,24453.7,1.71298e+07
monitor,49,pwsabie,100,0.0001,1,1,0.318,0.0185358,0.2915,0.0339823,0.270333,0.0472721,0.251,0.0585218,0.238,0.0693635,0.2015,0.117452,0.077,0.448823,0.051875,0.604745,0.02745,0.800012,24954.6,1.71517e+07
monitor,50,pwsabie,100,0.0001,1,1,0.308,0.0179529,0.2935,0.0342154,0.280333,0.0490208,0.26275,0.0612614,0.25,0.0728608,0.2013,0.117335,0.07717,0.449813,0.05197,0.605852,0.02741,0.798846,25453.9,1.71061e+07
monitor,51,pwsabie,100,0.0001,1,1,0.325,0.0189438,0.3015,0.0351481,0.278333,0.048671,0.26075,0.0607951,0.2434,0.0709373,0.2037,0.118734,0.07739,0.451096,0.05208,0.607135,0.027494,0.801294,25953.1,1.70929e+07
monitor,52,pwsabie,100,0.0001,1,1,0.315,0.0183609,0.2925,0.0340989,0.272667,0.0476801,0.2545,0.0593378,0.2432,0.070879,0.2016,0.11751,0.07739,0.451096,0.05218,0.6083,0.02748,0.800886,26452.6,1.70641e+07
monitor,53,pwsabie,100,0.0001,1,1,0.308,0.0179529,0.2915,0.0339823,0.269667,0.0471555,0.25675,0.0598624,0.246,0.071695,0.2034,0.118559,0.07757,0.452145,0.052165,0.608125,0.027546,0.80281,26952.3,1.69198e+07
monitor,54,pwsabie,100,0.0001,1,1,0.313,0.0182443,0.295,0.0343903,0.278,0.0486127,0.25875,0.0603287,0.248,0.0722779,0.2016,0.11751,0.07736,0.450921,0.05196,0.605736,0.027542,0.802693,27451.8,1.69201e+07
monitor,55,pwsabie,100,0.0001,1,1,0.308,0.0179529,0.291,0.033924,0.275,0.0480881,0.25725,0.059979,0.2442,0.0711704,0.2016,0.11751,0.07756,0.452087,0.05206,0.606901,0.027562,0.803276,27951.3,1.69904e+07
monitor,56,pwsabie,100,0.0001,1,1,0.305,0.017778,0.287,0.0334577,0.273333,0.0477967,0.263,0.0613197,0.2482,0.0723362,0.1996,0.116344,0.07775,0.453194,0.052055,0.606843,0.02747,0.800595,28448.9,1.69049e+07
monitor,57,pwsabie,100,0.0001,1,1,0.322,0.0187689,0.298,0.03474,0.279,0.0487876,0.261,0.0608533,0.2442,0.0711704,0.2009,0.117102,0.07741,0.451212,0.05227,0.609349,0.027598,0.804325,28947.8,1.69135e+07
monitor,58,pwsabie,100,0.0001,1,1,0.319,0.0185941,0.292,0.0340406,0.283667,0.0496036,0.26525,0.0618443,0.2474,0.0721031,0.2015,0.117452,0.07812,0.455351,0.0522,0.608533,0.027594,0.804208,29445,1.68835e+07
monitor,59,pwsabie,100,0.0001,1,1,0.293,0.0170786,0.292,0.0340406,0.274667,0.0480298,0.25125,0.0585801,0.2392,0.0697132,0.1989,0.115936,0.07735,0.450863,0.052105,0.607426,0.027546,0.80281,29942.2,1.69033e+07


==> Plots/robi_lcr_1.txt <==
0,0,0
64066,0.0707643,0.0458645
76011.1,0.0706458,0.0457224
88027.4,0.0707446,0.0459158
99967.2,0.0701522,0.0458704


==> Plots/robi_lcr_16.txt <==
0,0,0
3447.54,0.0719095,0.0457441
3510.09,0.0699548,0.045748
3562.73,0.0709223,0.0456177
3619.32,0.070014,0.0457757
3680.33,0.0731731,0.0456078
3744.26,0.069935,0.0459218
3798.68,0.0698956,0.0452327
3853.86,0.0698956,0.04544
3906.55,0.070014,0.0455782
3962.35,0.0704089,0.045515
4024.3,0.0694612,0.044666
4079.78,0.0698561,0.0454617
4136.94,0.0516714,0.0453354
4202.29,0.0562324,0.0458369
4258.02,0.0609908,0.0455427
4313.29,0.0698956,0.045981
4369.56,0.0705076,0.0456572
4430.83,0.0695796,0.0451596
4485.47,0.0697573,0.0448181
4539.19,0.0699943,0.0454143
4598.96,0.0701522,0.0456967
4652.22,0.0739037,0.0455565
4707.76,0.0699943,0.045675
4760.3,0.0699943,0.0457579
4821.2,0.0691847,0.0456987
4879.63,0.0698956,0.0456335
4933.27,0.0699943,0.0456434
4988.89,0.0700733,0.0456611
5047.38,0.073726,0.0453926
5101.9,0.0740419,0.0455506
5217.17,0.0701917,0.0457816
5275.26,0.0686319,0.0453887
5329.86,0.0699745,0.0454045
5391.32,0.0739037,0.045675
5443.91,0.0706853,0.0456809
5506.61,0.0724031,0.0456059
5572.79,0.0700338,0.0456631
5630.79,0.0622149,0.0456572
5686.66,0.0738247,0.0455644
5752.89,0.0606156,0.0458132
5808.79,0.0705274,0.044899
5865.75,0.0737457,0.0455466
5921.3,0.0739037,0.045517
5982.39,0.0688293,0.0456118
6039.02,0.0685924,0.0457006
6095.32,0.0598456,0.0456394
6146.08,0.0699745,0.0456375
6204.9,0.0733706,0.0455743
6266.68,0.073805,0.0456355
6329.31,0.070014,0.0457184
6388.23,0.070251,0.0455071
6443.13,0.0700535,0.045594
6495.57,0.0701325,0.0455762
6555.95,0.070942,0.0456276
6618.83,0.0738839,0.0456118
6681.37,0.0562521,0.0456414
6753.11,0.0682173,0.0456375
6809.14,0.0739234,0.0452663
6868.3,0.0700338,0.0454538
6939.07,0.0739037,0.0456493
6992.35,0.0699943,0.0457421
7051.23,0.0710407,0.0454519
7169.37,0.0701522,0.0455229
7227.23,0.0726795,0.0455644
7284.69,0.0699943,0.0456671
7341.56,0.0738839,0.0455664
7402.4,0.0739629,0.0454538
7458.31,0.0702904,0.0457579
7521.55,0.0689281,0.0452682
7579.19,0.0626691,0.0455644
7634.52,0.0738642,0.0455861
7687.6,0.0739234,0.0456414
7747.61,0.0700535,0.0455545
7802.11,0.073805,0.0454617
7862.24,0.070251,0.0456039
7919.19,0.0700338,0.0456592
7977.07,0.0699745,0.0455526
8030.41,0.070014,0.0456829
8084.75,0.0702904,0.0455269
8146.57,0.073726,0.0456098
8199.6,0.0705471,0.0457046
8256.37,0.0706853,0.0459455
8310.31,0.0711592,0.0456967
8383.16,0.0716726,0.0459534
8435.56,0.0719292,0.0458428
8493.19,0.0710012,0.0456236
8610.84,0.0734891,0.0455999
8671.02,0.0740222,0.0456868
8731.2,0.0733508,0.0457243
8788.9,0.070172,0.045675
8846.88,0.0728177,0.0452268
8900.81,0.0708235,0.0452248
8962.04,0.0670129,0.045594
9019.25,0.0712579,0.0457875
9075.08,0.070942,0.0457599
9133.1,0.0740222,0.0456236
9191.43,0.0737062,0.0455841
12628.3,0.0753253,0.045598
12689.3,0.0739827,0.0455545
12744.3,0.0739827,0.0456019
12798.9,0.0750489,0.0457204
12916.1,0.0762533,0.0455526
12975.5,0.0745947,0.0457184
13046.6,0.0719095,0.0461133
13099.3,0.0742196,0.0460304
13170.5,0.0737457,0.0461923
13221.7,0.072877,0.0460106
13277.7,0.0737852,0.0462535
13332.9,0.0743381,0.0462219
13396.6,0.0754832,0.0462081
13454.5,0.0759374,0.0461271
13519.1,0.0727388,0.0463167
13590.8,0.0727782,0.0465714
13646.8,0.0743973,0.046834
13713.9,0.0767469,0.0466938
13780.9,0.0744565,0.0468221
13840.2,0.0761546,0.0469248
13899.4,0.0790373,0.0470393
13973,0.0759176,0.0468735
14027.8,0.074654,0.0471657
14080.1,0.0750291,0.0472782
14138,0.0784844,0.0472664
14200.6,0.0753253,0.0473454
14271.2,0.0772208,0.0476474
14331.2,0.0773985,0.0477797
14389.6,0.0798863,0.0476909
14508.5,0.0832823,0.047833
14565.9,0.0813276,0.0483661
14623.8,0.0820384,0.0483049
14680.2,0.0805378,0.0481351
14738.2,0.0804786,0.0482694
14807.2,0.0798468,0.0485557
14920.7,0.0833613,0.048919
14976.9,0.0806168,0.0488874
15033.8,0.0814461,0.0489486
15090.8,0.0831244,0.0499477
15151.5,0.0823938,0.0496811
15209.5,0.0834798,0.0493159
15261,0.0840326,0.0494995
15318.7,0.0868363,0.0494304
15376.1,0.0835587,0.0499121
15437.8,0.0828282,0.0502656
15493.9,0.0839536,0.0504847
15551.1,0.0832428,0.0505716
15620.3,0.0825518,0.0508382
15685.7,0.0871325,0.051316
15749.8,0.0857109,0.0509981
15807.9,0.0857306,0.0507947
15862.7,0.0876656,0.0516911
15926.1,0.0889293,0.0511383
15983.5,0.089798,0.0516082
16052.4,0.0918909,0.0517346
16107,0.0881987,0.0519379
16166.8,0.0885344,0.0521926
16221.5,0.0881592,0.0523644
16280.5,0.092503,0.0522479
16337.2,0.087172,0.0521946
16400.7,0.087251,0.0528699
16454.4,0.0867771,0.0530871
16517.6,0.0874682,0.0525401
16576.1,0.0876459,0.0526665
16631,0.0900942,0.0531246
16691.3,0.0930559,0.0533852
16809.5,0.0886133,0.0535313
16871,0.0887713,0.0535846
16933.4,0.0865204,0.0536735
16995.8,0.0902521,0.0531937
17052.9,0.089798,0.053861
17113.7,0.091496,0.0536596
17232.2,0.0917725,0.0542638
17351.4,0.095978,0.0541217
17413.6,0.0893834,0.0542836
17472.3,0.092661,0.0545975
17525,0.096906,0.0545343
17586.7,0.0900547,0.0543744
17644.7,0.0905483,0.0552274
17705.5,0.0896401,0.0550832
17766.7,0.0934705,0.0550812
17881.2,0.0959583,0.0553221
17942.1,0.0983474,0.0560823
18005.3,0.0960175,0.0560626
18060,0.094517,0.0561119
18115.1,0.0915355,0.0564673
18173.3,0.0923648,0.0563232
18234.1,0.0942603,0.0563271
18287.6,0.0951093,0.0568365
18353.9,0.0982882,0.0568484
18407.1,0.0948329,0.0569688
18469.7,0.0952672,0.0561455
18531.7,0.0938654,0.0569866
21970.8,0.0967283,0.0561909
22028,0.0988213,0.0572077
22087.3,0.0954252,0.0581515
22140.5,0.0984066,0.0580686
22199.6,0.0932533,0.0575513
22253.5,0.100026,0.0585602
22324.6,0.0968863,0.0588702
22389.3,0.0993938,0.0592789
22448.7,0.0999862,0.0595948
22506.1,0.103165,0.0607223
22613.8,0.102474,0.0608644
22676.4,0.104192,0.0613383
22737.8,0.103402,0.0616285
22797.5,0.10356,0.0620451
22856.4,0.104922,0.0618437
22912.1,0.10739,0.0620688
22970.6,0.107114,0.0622209
23028.1,0.107825,0.062132
23086.5,0.106798,0.0635418
23148.7,0.11053,0.0632022
23212.7,0.105712,0.0636425
23266.2,0.109108,0.0634983
23329.6,0.110451,0.0636622
23386.7,0.110392,0.064144
23445.1,0.110135,0.0647363
23506.3,0.108318,0.0643987
23562.7,0.106324,0.064527
23615.9,0.107371,0.0657946
23673.6,0.111695,0.0662191
23732.7,0.104527,0.0655518
23791.4,0.110016,0.0654728
23848.2,0.110036,0.0653662
23907.2,0.107766,0.0661954
23978.1,0.109503,0.0641894
24042.1,0.107509,0.0659032
24099.2,0.10048,0.0665133
24156.8,0.108792,0.066541
24208.8,0.110668,0.0667858
24267.9,0.109582,0.0659585
24324.3,0.108239,0.0677631
24385.7,0.118921,0.0673564
24448.7,0.114795,0.0671669
24505,0.110905,0.0663949
24558.5,0.11284,0.0673584
24616.3,0.112129,0.0671214
24674.6,0.112978,0.0674887
24743,0.113452,0.0680949
24795.6,0.114182,0.0675341
24853.8,0.111793,0.0678263
24911.3,0.114518,0.0681087
24965,0.118586,0.069086
25027.1,0.11744,0.0694316
25080.7,0.117697,0.069242
25147.3,0.115328,0.0693565
25201.8,0.115288,0.069706
25254.1,0.116216,0.0701759
25313,0.116473,0.0704978
25376.2,0.120205,0.0697317
25434.9,0.116137,0.0690525
25494.1,0.118664,0.0689676
25551.5,0.116216,0.0698817
25622.3,0.116789,0.0703398
25681.3,0.117085,0.071023
25746.5,0.11592,0.0710072
25801.2,0.115229,0.0716311
25856.2,0.114498,0.0713448
25920.5,0.119869,0.0712145
25972.9,0.117815,0.0721109
26028.3,0.118309,0.0713191
26084.7,0.118151,0.0713606
26145.1,0.117618,0.0714949
26212.6,0.118052,0.071023
26275.7,0.115644,0.0714001
26330.8,0.119099,0.0718621
26386.8,0.122831,0.072026
26441.3,0.123344,0.0722215
26502.5,0.119257,0.0718345
26567.6,0.122337,0.0724801
26626.7,0.118961,0.0726282
26682.2,0.121014,0.0724544
26741.5,0.116868,0.0731179
26803.7,0.11748,0.0728177
26860.6,0.116591,0.0733252
26914.8,0.114775,0.0726183
26972.7,0.118033,0.0728789
27030.8,0.124331,0.0725808
27085.9,0.122653,0.0737378
27150.5,0.123186,0.0740853
27227.2,0.11746,0.0727407
27285.5,0.114064,0.0730645
27347.6,0.121587,0.0739945
27406,0.116927,0.0742295
27461.5,0.121152,0.0741959
27521.8,0.11825,0.073726
27579.6,0.119652,0.075039
27641.1,0.118349,0.075349
27708,0.121251,0.0751792
27769.5,0.124548,0.0756076
27832.1,0.122376,0.0748534
31278.1,0.126266,0.0749383
31340,0.129544,0.0788694
31395.4,0.134677,0.0803483
31461.7,0.132426,0.0807689
31521.2,0.13296,0.0807728
31581.1,0.13136,0.080297
31640.6,0.12903,0.0807649
31697.4,0.131084,0.0817087
31754.9,0.135507,0.0817541
31812.9,0.135487,0.0809169
31874.3,0.13675,0.081993
31937.8,0.133532,0.0813039
32000.3,0.136928,0.0823188
32055,0.136889,0.0829585
32111.6,0.13679,0.0828479
32165,0.137757,0.0833653
32224.8,0.141766,0.0840464
32278.7,0.137323,0.0833495
32334.1,0.137126,0.0836022
32397.3,0.140304,0.0837068
32451.7,0.139021,0.0844473
32505.8,0.142634,0.0844907
32620.4,0.140838,0.0851739
32671.9,0.14532,0.0853516
32723.8,0.140601,0.0851956
32782.4,0.140482,0.0854838
32841.8,0.138014,0.0851521
32956.1,0.140048,0.0862065
33071.9,0.143503,0.0863486
33132.9,0.140996,0.0860525
33190.2,0.14218,0.0869923
33247.2,0.144846,0.087093
33304.6,0.143701,0.0871246
33363.2,0.143049,0.0876557
33421.8,0.140936,0.0874642
33476,0.14216,0.0875294
33534.3,0.143128,0.0872964
33590,0.142358,0.0875847
33654.1,0.141509,0.0873142
33710.4,0.145359,0.0878157
33769.2,0.144925,0.0879756
33828.6,0.142891,0.0880684
33885.4,0.147195,0.0882876
33941.9,0.149189,0.0889885
33998.3,0.150966,0.0893024
34051.4,0.148716,0.0885896
34106.2,0.144253,0.0887377
34163.9,0.144609,0.0888305
34227.1,0.14913,0.0891938
34287.8,0.147235,0.0895334
34345.6,0.148597,0.0893735
34400.6,0.151361,0.0900784
34462.5,0.142595,0.0894051
34517.4,0.149762,0.0898711
34635.5,0.147215,0.0900488
34689.7,0.150256,0.0903884
34753.2,0.151006,0.0900547
34812.2,0.151421,0.0908089
34868.2,0.151085,0.0911584
34922.4,0.149565,0.0907912
34976,0.149742,0.0914072
35032.8,0.15146,0.0913559
35093.2,0.154284,0.0920291
35155.6,0.150374,0.0910656
35218.2,0.150453,0.0920805
35274.1,0.141627,0.0912611
35336.2,0.14992,0.091806
35396,0.15223,0.0917507
35456,0.155231,0.092351
35513.4,0.15375,0.0922384
35576.7,0.154244,0.0924142
35636.5,0.153849,0.0924063
35695.8,0.153217,0.0929848
35752.6,0.151361,0.0929078
35813.7,0.155389,0.0930302
35865.9,0.155764,0.0930559
35924.7,0.153494,0.0924813
35989.8,0.154027,0.0927281
36046.9,0.158489,0.0936916
36100.3,0.154777,0.0934507
36159.5,0.156752,0.0939246
36217.1,0.152191,0.0936798
36272.4,0.153158,0.0937706
36338.4,0.155429,0.0926847
36391.8,0.146879,0.0916441
36452.1,0.152467,0.0934863
36508.5,0.142871,0.092503
36567.1,0.156929,0.0938871
36633.9,0.151875,0.0935337
36690.8,0.156357,0.0944005
36755.2,0.15841,0.0946828
36812.4,0.160483,0.0947578
36873.3,0.153514,0.094357
36930.7,0.15304,0.0942484
36986.4,0.1561,0.0945229
37046.8,0.157541,0.0954686
40481.4,0.156298,0.0947104
40540.3,0.166229,0.0987857
40600.6,0.164867,0.099538
40664.5,0.163485,0.0997789
40722.8,0.167414,0.100203
40785.9,0.167809,0.100778
40842.7,0.16461,0.101191
40898.5,0.16846,0.101779
40952.2,0.168934,0.101998
41010.5,0.167591,0.101933
41064.3,0.166999,0.102324
41126.1,0.166347,0.101868
41189.7,0.172962,0.102818
41250.4,0.167749,0.102768
41311.2,0.168658,0.102484
41369,0.173258,0.103003
41430.5,0.173949,0.103116
41502.7,0.17468,0.102823
41561.8,0.169151,0.102936
41620.6,0.170395,0.103483
41689.9,0.171718,0.103104
41753.7,0.166071,0.102818
41811,0.170987,0.103633
41872.6,0.174522,0.1034
41932.1,0.169309,0.104156
41998.2,0.171738,0.10483
42058.8,0.17158,0.105061
42125.6,0.167414,0.10436
42189,0.17308,0.104525
42245.1,0.174996,0.104448
42311.5,0.171935,0.103503
42371,0.169467,0.104111
42427.2,0.173357,0.104559
42487.5,0.165281,0.10436
42544.7,0.169783,0.105126
42609.6,0.171955,0.104861
42665.4,0.16773,0.104348
42723.8,0.173653,0.105479
42793.6,0.177069,0.106097
42850.1,0.174838,0.106877
42919.3,0.176141,0.106794
42976.4,0.177148,0.106616
43048.5,0.174324,0.105959
43117.9,0.176062,0.105355
43182.7,0.175529,0.106304
43239.8,0.170494,0.106087
43298.7,0.171363,0.106648
43354.3,0.173712,0.106445
43416.6,0.174857,0.106881
43472,0.174226,0.106863
43527.9,0.177029,0.107315
43589.7,0.178194,0.107752
43643,0.181985,0.107801
43700,0.179596,0.107892
43755,0.177286,0.107908
43820.7,0.179418,0.107217
43881.2,0.179517,0.107837
43934.2,0.180919,0.107947
44003.8,0.17695,0.108263
44058.7,0.178313,0.107933
44118,0.180682,0.108903
44179.2,0.182143,0.108717
44250.1,0.180327,0.108486
44307.5,0.183505,0.109424
44360.4,0.17928,0.108889
44430.4,0.179971,0.108737
44482.5,0.186309,0.109543
44540.1,0.181985,0.109404
44602.2,0.183723,0.109396
44660.1,0.179695,0.109442
44720,0.182498,0.10987
44787.5,0.181669,0.110198
44847.4,0.183466,0.110688
44903,0.181413,0.110352
44963.1,0.186368,0.110032
45019,0.183782,0.109813
45081.4,0.177385,0.110394
45141.4,0.18392,0.110911
45202.6,0.18315,0.11114
45254.6,0.182123,0.110984
45311.8,0.179497,0.111464
45365,0.184118,0.111649
45426.1,0.1824,0.111724
45479.9,0.180544,0.111197
45544.5,0.178885,0.111187
45597.3,0.185342,0.112182
45659.1,0.181551,0.111551
45713.7,0.185914,0.11234
45774.8,0.184868,0.112334
45833.4,0.186289,0.111849
45889.1,0.186961,0.112459
45950.3,0.187336,0.112561
46008.5,0.186823,0.112427
46069.7,0.186289,0.112666
46131.8,0.186566,0.112607
46188.3,0.184986,0.112579
46243.4,0.188126,0.112927
46299,0.188343,0.112583
46353.4,0.188027,0.113213
46404.9,0.187711,0.113112
49841.1,0.182479,0.112453
49898.4,0.188442,0.115555
49957.9,0.193101,0.116463
50015.5,0.19395,0.117028
50073.1,0.19168,0.117519
50131,0.194523,0.117652
50186.1,0.191976,0.118025
50243.7,0.193694,0.118759
50325.7,0.193931,0.11826
50387.6,0.193496,0.118351
50454.2,0.19245,0.118542
50508.9,0.189962,0.118728
50568.4,0.191186,0.119097
50625.3,0.185914,0.118992
50683.1,0.194464,0.119257
50739.8,0.193062,0.119322
50795.5,0.193555,0.119802
50858.3,0.192568,0.119741
50913,0.192667,0.120234
50967.9,0.192904,0.119934
51024.4,0.195668,0.119792
51083.2,0.19709,0.120568
51139.7,0.198334,0.1209
51193.9,0.198788,0.120876
51250,0.198294,0.120913
51305.9,0.198649,0.120779
51358.6,0.197169,0.120961
51420.2,0.197248,0.121306
51486.3,0.197761,0.121121
51549.2,0.195688,0.121142
51610.6,0.198847,0.121539
51666.4,0.197366,0.121679
51726.4,0.195135,0.12183
51784.1,0.197939,0.121822
51841.4,0.200979,0.122248
51896.5,0.197366,0.122128
51955.1,0.199183,0.122554
52011,0.200881,0.122904
52065.7,0.200881,0.122434
52121.4,0.20173,0.122552
52180.8,0.2009,0.122372
52238,0.196912,0.121731
52297.2,0.20019,0.122292
52357.6,0.199893,0.12238
52419,0.199459,0.122848
52476.5,0.202914,0.122994
52530.5,0.204099,0.123512
52593.8,0.201572,0.122886
52653.6,0.202519,0.123541
52706.8,0.202065,0.123768
52772.1,0.19703,0.122935
52825.7,0.199459,0.122896
52937.5,0.199439,0.12363
53000.8,0.204119,0.124221
53058.7,0.204869,0.124063
53114.2,0.203566,0.123826
53166.4,0.205757,0.124452
53231.1,0.203605,0.124469
53288.3,0.204849,0.124773
53347,0.199637,0.123982
53404.5,0.202164,0.124201
53461.2,0.206113,0.124671
53530.6,0.203783,0.124783
53590.3,0.203625,0.124704
53649.7,0.203586,0.124586
53702.3,0.206784,0.125482
53765,0.206903,0.125318
53824.6,0.204435,0.125172
53880.9,0.203862,0.125372
53940.8,0.201019,0.125332
54006.7,0.203783,0.125705
54063.7,0.204889,0.125814
54118.8,0.202421,0.125812
54176.2,0.204119,0.126102
54233.4,0.205994,0.126363
54290.8,0.205738,0.126349
54348.3,0.208305,0.126612
54407.1,0.211108,0.127072
54463.2,0.207831,0.126718
54525.5,0.20631,0.12645
54583.7,0.205501,0.126517
54649.7,0.2025,0.126082
54702.4,0.202677,0.125974
54757.7,0.21018,0.126878
54815.8,0.209963,0.127056
54927.8,0.207337,0.12723
54982.9,0.20789,0.127407
55039,0.209213,0.127735
55098,0.209706,0.127654
55165.2,0.209015,0.127747
55224.8,0.211128,0.127583
55281.4,0.209193,0.128106
55343,0.202598,0.127123
55398.8,0.209252,0.128065
55459.8,0.206133,0.128037
55577,0.206725,0.128014
55640.8,0.21178,0.128177
59069.6,0.209094,0.128501
59125.6,0.214544,0.130525
59182.4,0.214583,0.130869
59240.4,0.217841,0.1317
59300.1,0.216637,0.131769
59368.6,0.218453,0.132109
59426.6,0.217565,0.132264
59491.2,0.213379,0.132243
59550.8,0.217861,0.132705
59616.7,0.219954,0.132839
59677.3,0.220981,0.133084
59736.4,0.220526,0.133317
59795.6,0.221217,0.133589
59851.1,0.222264,0.133593
59911.2,0.221691,0.133672
59964.5,0.220921,0.133862
60018.8,0.223942,0.134314
60074.7,0.223409,0.134529
60132.6,0.22408,0.134527
60188.1,0.223725,0.13449
60242.5,0.222797,0.134462
60298.7,0.222106,0.134529
60353.7,0.222501,0.134359
60416.5,0.220586,0.134215
60479.6,0.222422,0.134588
60532.5,0.222777,0.134928
60590.5,0.223113,0.135072
60650.9,0.223291,0.135224
60718.4,0.225147,0.135141
60778.6,0.222679,0.1348
60835,0.225719,0.135364
60894.7,0.223666,0.135191
60951.5,0.224061,0.135459
61008.3,0.225305,0.135649
61071.5,0.223291,0.135455
61135.7,0.221454,0.135645
61195.7,0.220882,0.135479
61254.2,0.22412,0.135607
61312.2,0.224752,0.135607
61381.2,0.224041,0.135364
61434.2,0.224041,0.135854
61496.9,0.224159,0.136087
61552.7,0.225107,0.136411
61609,0.226252,0.136369
61683.3,0.224929,0.136093
61742.4,0.22724,0.136369
61798.5,0.225798,0.136517
61858.4,0.22562,0.136743
61913.6,0.226864,0.136689
61972.1,0.226173,0.136758
62030.2,0.227595,0.136985
62087.8,0.227121,0.136948
62149.7,0.226391,0.137167
62204,0.227931,0.137258
62264.8,0.225127,0.137033
62319,0.228464,0.137487
62377.5,0.228918,0.137483
62436.7,0.2272,0.137443
62490.1,0.228108,0.137566
62548,0.226766,0.137546
62621.2,0.229629,0.137592
62684,0.228089,0.137536
62742.6,0.228424,0.137515
62803,0.226924,0.137507
62865.4,0.228385,0.137821
62923.8,0.227536,0.137643
62977.2,0.228246,0.137951
63031.1,0.228701,0.137984
63083.6,0.226391,0.138006
63152.4,0.227674,0.138083
63215.1,0.230675,0.138387
63270.3,0.229629,0.138638
63329.1,0.228345,0.138563
63385.6,0.229392,0.138922
63444.1,0.229352,0.139039
63505.5,0.226154,0.138668
63566,0.229135,0.138909
63615.6,0.230043,0.139169
63674.1,0.228325,0.138529
63734.9,0.227832,0.138833
63798.2,0.229253,0.138701
63868.2,0.230339,0.138695
63929,0.229668,0.139122
63990.8,0.230181,0.139297
64061,0.228938,0.139333
64121.1,0.229115,0.139124
64182.9,0.228365,0.138956
64236.7,0.22955,0.139426
64299.2,0.22878,0.139272
64355.1,0.228622,0.139382
64469.8,0.23259,0.139752
64534.8,0.231781,0.139489
64588.2,0.230478,0.139588
64648.6,0.23103,0.13973
64701,0.23186,0.139862
64761.6,0.231228,0.139884
64813.9,0.233242,0.140291
64869.1,0.233321,0.140314
64922.5,0.23338,0.140297
68354.7,0.234446,0.14048
68418,0.236638,0.141444
68486.2,0.239284,0.142391
68544,0.238632,0.142632
68600.2,0.239303,0.143229
68726,0.24031,0.143475
68782.6,0.239679,0.143655
68840.6,0.240528,0.143748
68897.6,0.241633,0.143922
68953.6,0.240429,0.143995
69010.8,0.24114,0.144137
69071.5,0.24114,0.144238
69133.4,0.241021,0.144417
69187.4,0.241515,0.14437
69241,0.240883,0.144727
69296.3,0.241554,0.144865
69359.2,0.241614,0.144824
69418.5,0.241969,0.144933
69483.4,0.242344,0.144917
69547.7,0.241278,0.144984
69602.4,0.243075,0.145118
69659.1,0.243351,0.145148
69715.1,0.242838,0.145351
69772.7,0.24187,0.145347
69831.1,0.242147,0.145395
69894.1,0.242719,0.145701
69961.5,0.243351,0.145886
70078.2,0.243529,0.145805
70143.9,0.242463,0.145703
70200,0.243548,0.145894
70265.8,0.243292,0.145967
70327.6,0.24495,0.146125
70382,0.24424,0.146147
70438.3,0.245069,0.146473
70501.7,0.244101,0.146259
70562.7,0.242699,0.146176
70754.5,0.243864,0.1465
70811.5,0.243983,0.14638
70871.2,0.24341,0.146591
70929.2,0.244299,0.146787
70984,0.244595,0.146775
71047,0.245286,0.146852
71100.2,0.246234,0.146976
71161.2,0.245957,0.14711
71220.2,0.246648,0.147059
71281.2,0.244358,0.147264
71397.8,0.243055,0.147255
71456.5,0.245957,0.147576
71510.5,0.246451,0.147501
71567,0.24576,0.147628
71635.1,0.246609,0.147691
71692.3,0.245878,0.147543
71750,0.246826,0.147651
71823.7,0.245938,0.147835
71883.6,0.245898,0.147616
71938.3,0.246984,0.147973
71996.2,0.248702,0.148119
72056.4,0.24653,0.148054
72127.6,0.246925,0.148137
72183.1,0.247063,0.148137
72241.3,0.24726,0.148183
72298.4,0.248149,0.148423
72359.6,0.249037,0.148346
72411.8,0.248208,0.148504
72472.1,0.248504,0.148406
72534.6,0.24882,0.148686
72592.4,0.248722,0.148783
72657.4,0.247754,0.148891
72713.4,0.247221,0.148692
72768.4,0.247636,0.148832
72819.8,0.248544,0.14902
72889.4,0.248188,0.149134
72954.6,0.248623,0.1493
73014.3,0.248978,0.149332
73077.4,0.24884,0.149468
73147,0.248386,0.149559
73206.4,0.248465,0.149468
73261.8,0.24882,0.149517
73322.9,0.250202,0.14946
73387.2,0.248722,0.149351
73455.6,0.24803,0.149324
73515.8,0.249965,0.149367
73583.8,0.24653,0.149225
73638.6,0.248445,0.149616
73691.5,0.249077,0.149677
73744.3,0.249057,0.149807
73799.5,0.248939,0.149892
73855.8,0.249709,0.150064
73911.8,0.249807,0.149954
73969.5,0.249432,0.150163
74027.9,0.249215,0.150216
74084.5,0.248445,0.150037
74154.1,0.248801,0.150033
74211.6,0.249847,0.150331
74270.1,0.248504,0.150396
77695.6,0.248228,0.1504
77758.4,0.250676,0.15083
77818.1,0.251723,0.151644
77873.6,0.252651,0.151814
77935.3,0.252118,0.152106
77989.7,0.25115,0.152297
78043.7,0.252947,0.152572
78100.7,0.253223,0.152666
78161.6,0.252986,0.152686
78236.1,0.253263,0.152919
78301.9,0.253144,0.152929
78360.3,0.253204,0.153091
78414.9,0.253658,0.153269
78474.8,0.254625,0.153423
78537.4,0.254408,0.153535
78595.8,0.254842,0.153636
78653.3,0.254783,0.153543
78704.6,0.254368,0.153723
78763.5,0.255277,0.153958
78823.6,0.256402,0.154058
78880.6,0.255751,0.154017
78941.3,0.255652,0.154102
78999.7,0.256244,0.154128
79064.7,0.256343,0.154262
79120.2,0.256501,0.154499
79179.9,0.257409,0.154603
79239,0.256639,0.154534
79299.7,0.255711,0.154481
79354.8,0.255454,0.154643
79414.7,0.256224,0.154753
79468.4,0.256639,0.154868
79527.4,0.256086,0.154945
79584.5,0.256935,0.154975
79648.5,0.255751,0.15505
79702,0.256876,0.155131
79757.4,0.256086,0.155065
79814,0.256718,0.155075
79868.2,0.257488,0.155174
79926,0.257093,0.15545
79980.1,0.256975,0.155529
80034.2,0.256955,0.15545
80092.7,0.257646,0.155689
80150.6,0.257804,0.15551
80275.8,0.258633,0.155547
80333.1,0.257883,0.155646
80389.1,0.257389,0.155727
80440.8,0.258219,0.155993
80497.2,0.25808,0.156049
80558.2,0.257705,0.156041
80613.2,0.259008,0.156157
80672.5,0.258317,0.156055
80734.4,0.258495,0.156167
80792.4,0.257883,0.156175
80854.4,0.257093,0.156173
80916.9,0.257113,0.156238
80987,0.258298,0.156432
81050.8,0.257962,0.156228
81112.6,0.257212,0.156126
81168.8,0.258377,0.15612
81230.4,0.258989,0.156373
81290.2,0.256224,0.156299
81349.2,0.259068,0.156341
81413.2,0.258594,0.156558
81474.9,0.258535,0.156568
81536.1,0.258732,0.156503
81594.5,0.258673,0.156532
81652,0.259166,0.156615
81709.2,0.259403,0.156694
81766.6,0.259581,0.15688
81822.7,0.259699,0.156955
81881.6,0.26047,0.157141
81936.7,0.259897,0.1572
81992.8,0.260351,0.157295
82048.6,0.259502,0.157111
82109.5,0.260331,0.157378
82167.2,0.260312,0.157435
82228.7,0.260015,0.15722
82279.8,0.260312,0.157395
82346,0.259561,0.157372
82402.5,0.259917,0.157534
82462.3,0.260154,0.157593
82517,0.259917,0.157537
82580,0.260055,0.157605
82636.5,0.26041,0.157664
82692.8,0.260608,0.157721
82749.7,0.260075,0.158021
82814.3,0.260904,0.15795
82872.1,0.259936,0.157873
82934.3,0.260805,0.157946
82997.4,0.260509,0.158045
83054.2,0.25964,0.157954
83111.4,0.259463,0.158126
83165.7,0.260746,0.158321
83278.8,0.261931,0.158349
83338.3,0.261398,0.158341
83399.8,0.260331,0.158436
83455.6,0.261101,0.158333
83515.6,0.261812,0.15857
86943.4,0.260687,0.158483
87001.5,0.263313,0.158874
87058.3,0.263411,0.159137
87117.3,0.26355,0.159439
87172,0.263293,0.159581
87232.6,0.263945,0.15967
87286.7,0.264004,0.159707
87341.7,0.264853,0.160008
87399.2,0.263945,0.160029
87452.4,0.264596,0.160106
87505.5,0.265011,0.160163
87561.6,0.264715,0.160223
87621.2,0.26505,0.160432
87678,0.265504,0.160533
87741.1,0.265425,0.160298
87799.1,0.265504,0.160562
87861.3,0.265722,0.160614
87927.7,0.265406,0.160732
87984.3,0.266274,0.16088
88040.7,0.266946,0.160843
88097.8,0.266985,0.161176
88218.6,0.267005,0.161109
88275.9,0.266452,0.161099
88338.3,0.267183,0.161244
88397.4,0.267242,0.161143
88450.4,0.266689,0.161247
88506.4,0.2674,0.161315
88560.4,0.266531,0.161303
88624.8,0.266985,0.161277
88679.9,0.266492,0.161315
88739.1,0.266097,0.161206
88800.8,0.267104,0.161504
88914.9,0.26661,0.161587
88973.1,0.266847,0.161589
89034.9,0.266847,0.161591
89090.8,0.266748,0.161755
89146.7,0.266393,0.161767
89201.7,0.266946,0.161875
89260.1,0.266985,0.161863
89320.1,0.267538,0.161854
89372.8,0.2674,0.161869
89430.1,0.266808,0.161917
89485.9,0.266886,0.161897
89541.2,0.267578,0.161996
89596.4,0.267578,0.161994
89656.3,0.267775,0.162063
89721.9,0.267064,0.162102
89777.5,0.268703,0.162247
89832.3,0.267933,0.162258
89896.9,0.268506,0.162345
89956.7,0.267814,0.162399
90015.9,0.268762,0.162464
90070.7,0.268565,0.162547
90129.6,0.268565,0.162531
90192.2,0.2689,0.162744
90257,0.268841,0.162677
90318.3,0.268288,0.162624
90384.5,0.269019,0.162525
90450.7,0.269197,0.162855
90508.1,0.269276,0.162758
90634.7,0.269236,0.163092
90693.5,0.269236,0.162847
90748.5,0.269216,0.163066
90806.2,0.269315,0.163184
90860.4,0.269552,0.163176
90915.1,0.269888,0.163301
90975.1,0.269177,0.163281
91040.2,0.27048,0.163504
91095.5,0.270046,0.163556
91155.2,0.269848,0.163666
91210.8,0.270204,0.163542
91264.8,0.270144,0.163554
91322.4,0.269434,0.163729
91383.1,0.269019,0.163702
91439.3,0.269769,0.163798
91493.9,0.269039,0.163822
91556.8,0.269947,0.163664
91616.8,0.270421,0.16368
91678.8,0.269828,0.163694
91735.3,0.269651,0.163615
91792.9,0.2689,0.163704
91858.6,0.269789,0.163629
91915.3,0.270125,0.163708
91970.7,0.269473,0.163767
92023.5,0.268841,0.163759
92079.8,0.269374,0.164126
92142.8,0.269651,0.164043
92211.6,0.269295,0.164041
92332.6,0.269098,0.164065
92389.7,0.270144,0.164049
92446.6,0.269493,0.164112
92503.1,0.270144,0.164101
92561.5,0.270263,0.164189
92620.8,0.27123,0.164247
92681.1,0.271467,0.164312
92741.5,0.270598,0.164416
96168.2,0.2705,0.164359
96237,0.272277,0.164786
96295.4,0.272316,0.164991
96358.2,0.272178,0.165153
96417.9,0.272119,0.165098
96483.5,0.272158,0.165396
96547.3,0.27283,0.165506
96601.4,0.273422,0.165593
96656.1,0.273797,0.165635
96712.7,0.273876,0.165824
96770.6,0.273758,0.16587
96832.5,0.273777,0.166089
96890.2,0.273876,0.166152
96947.8,0.272632,0.166172
97003.7,0.273817,0.166059
97058.7,0.273284,0.166162
97118.7,0.273639,0.166387
97233,0.272948,0.16628
97293.7,0.27283,0.166342
97346.5,0.272751,0.166387
97406.4,0.27358,0.166391
97467.1,0.274449,0.166515
97519.1,0.273047,0.16647
97576.7,0.27354,0.166464
97635.2,0.273639,0.166567
97705,0.273126,0.166685
97758.9,0.274409,0.166731
97810.7,0.27358,0.166721
97863.9,0.273205,0.166756
97921.3,0.274212,0.166888
97978.4,0.273837,0.166954
98031.1,0.273224,0.167037
98088.9,0.273837,0.167042
98144.1,0.274192,0.167119
98197.2,0.274488,0.167019
98253.1,0.274587,0.167295
98309.7,0.273955,0.167307
98372.5,0.274231,0.167246
98430.1,0.27508,0.167222
98484.4,0.274646,0.167347
98541.6,0.274113,0.167254
98614.2,0.273837,0.167311
98677.4,0.275041,0.167597
98739.3,0.275337,0.167609
98796.7,0.274429,0.167662
98854.5,0.275574,0.167688
98914.2,0.275219,0.167943
98969,0.275337,0.167925
99026.7,0.275653,0.167949
99083.9,0.276245,0.167994
99150.3,0.27587,0.167866
99206,0.275416,0.16785
99261.4,0.275219,0.167874
99328.7,0.275475,0.167955
99385.4,0.275396,0.167972
99445.6,0.275061,0.167957
99504.4,0.275574,0.168126
99566.4,0.27589,0.168045
99632.3,0.275159,0.168073
99695.3,0.275969,0.168144
99750.5,0.277134,0.168176
99805.7,0.276502,0.168257
99868.4,0.276857,0.16834
99921.7,0.276778,0.168318
99984.8,0.276048,0.168328
100052,0.276285,0.168261
100119,0.27514,0.168316
100179,0.275199,0.168464
100251,0.276147,0.168484
100306,0.276265,0.168549
100366,0.276463,0.168596
100434,0.275752,0.168816
100494,0.275238,0.168737
100551,0.275791,0.168904
100609,0.275831,0.169019
100687,0.276087,0.168928
100748,0.276482,0.168895
100806,0.275416,0.168804
100858,0.275416,0.168912
100913,0.275772,0.169058
100976,0.276601,0.169098
101041,0.276621,0.169027
101099,0.275811,0.169191
101159,0.276245,0.169301
101221,0.276522,0.169511


==> Plots/robi_lcr_32.txt <==
0,0,0
1725.25,0.0699745,0.0456296
1747.15,0.0694019,0.0457105
1764.68,0.070172,0.0456572
1783.29,0.0702707,0.0455289
1802.76,0.0722254,0.0456513
1822.23,0.0703892,0.0455723
1839.72,0.0702904,0.0454045
1857.73,0.0698561,0.0452347
1874.85,0.0701127,0.0450688
1892.93,0.0704879,0.0455308
1912.81,0.0704879,0.0454301
1930.37,0.0704089,0.0455565
1948.96,0.0704287,0.0455545
1966.02,0.0704484,0.0456829
1985.72,0.0699548,0.0453571
2004.27,0.069935,0.0455901
2022.07,0.0703892,0.0460185
2040.43,0.0704287,0.045442
2060.28,0.0704287,0.045055
2077.47,0.0704681,0.0451912
2097.6,0.0704089,0.0452524
2116.78,0.069935,0.0456927
2136.71,0.0703102,0.0459237
2152.95,0.070172,0.0458073
2171.4,0.0704879,0.045904
2188.93,0.0706261,0.0457875
2206.6,0.0706656,0.0455229
2242,0.0704287,0.0454933
2259.46,0.0702115,0.0456927
2277.94,0.0700535,0.0454598
2300.77,0.0701325,0.0456572
2320.37,0.0561929,0.0456118
2338.27,0.059194,0.0456157
2359.63,0.0611685,0.0456651
2395.01,0.0568049,0.0457776
2416.94,0.0569826,0.0458606
2435.67,0.0570024,0.0457638
2454.33,0.0701522,0.0459376
2473.45,0.0563113,0.0452445
2491.35,0.0705471,0.0452524
2508.18,0.0704287,0.0454282
2525.45,0.0704879,0.0457934
2544.77,0.0699943,0.0456197
2564.71,0.0703892,0.0458388
2583.78,0.070014,0.0458309
2620.77,0.0698166,0.0456019
2640.96,0.0698956,0.0457776
2660.2,0.0704681,0.045908
2680.94,0.0708038,0.045596
2699.51,0.0707248,0.0456157
2716.76,0.0704287,0.0454696
2737.4,0.0704287,0.0455822
2759.34,0.0675657,0.0455328
2781.24,0.056726,0.0455604
2800.96,0.056647,0.0455703
2818.81,0.0700338,0.0456829
2838.77,0.0704879,0.0455368
2862.93,0.0702904,0.0456947
2879.15,0.0703102,0.0453452
2897.8,0.0694217,0.0456335
2919.05,0.0724426,0.0454775
2938.76,0.0704681,0.045592
2957.53,0.0693822,0.0455841
2975.65,0.0704484,0.0456453
2993.18,0.0698758,0.0456296
3033.57,0.070014,0.0453788
3053.29,0.0704484,0.0455269
3072.42,0.0659861,0.0455486
3090.32,0.070014,0.0455348
3107.79,0.070014,0.0456157
3126.01,0.0737655,0.0456552
3162.46,0.0703892,0.045671
3179.58,0.0703102,0.0456532
3198.71,0.0699943,0.0456769
3216.83,0.0704879,0.045675
3235.71,0.0704879,0.0455901
3253.85,0.0704681,0.0455012
3270.46,0.0707643,0.0456296
3288.16,0.0704089,0.0457915
3305.08,0.0704879,0.0457638
3332.14,0.0704089,0.0459218
3348.78,0.0704089,0.0460008
3366.96,0.0704089,0.0459593
3387.86,0.0693624,0.0457263
3404.8,0.0737457,0.0458902
3424.75,0.0703102,0.0458902
3442.16,0.0701325,0.0459613
3460.66,0.0701522,0.0459001
3479.45,0.0701522,0.0451241
3496.57,0.0704089,0.044903
3514.72,0.0704089,0.0454617
3533.91,0.0619583,0.0456177
3570.96,0.0701917,0.0456197
3590.65,0.0698758,0.0456908
5311.44,0.0700535,0.0455585
5331.37,0.0700535,0.0452485
5368.61,0.0708038,0.0455802
5389,0.0702312,0.0456059
5407.97,0.070014,0.0456493
5426.59,0.0699943,0.0455308
5448,0.0701917,0.0456532
5466.53,0.0698363,0.045515
5494.04,0.0665785,0.0455387
5512.84,0.0686319,0.0455466
5531.95,0.0658479,0.0454341
5551.15,0.0633009,0.0457204
5573.99,0.0569037,0.0455901
5594.4,0.0703102,0.0456197
5612.64,0.0707248,0.0456769
5633.68,0.0705076,0.0455822
5651.81,0.0705669,0.0456039
5670.38,0.0702904,0.0455664
5688.28,0.0703102,0.04544
5707.25,0.0701325,0.0455723
5725.66,0.0703299,0.0455683
5745,0.0695994,0.0453492
5762.79,0.0702115,0.0455802
5779.49,0.0700338,0.0455723
5797.86,0.070251,0.0455841
5819.62,0.0704484,0.0455762
5841.37,0.0693822,0.0456256
5858,0.0698561,0.0455703
5877.9,0.0701522,0.045444
5896.23,0.0702707,0.0456098
5915.85,0.0702312,0.0454973
5934.38,0.0703892,0.045598
5954.33,0.0701325,0.0455624
5972.98,0.0700733,0.0456532
5992.62,0.0672498,0.0456039
6014.69,0.0725808,0.0455052
6033.71,0.0705076,0.0457026
6051.85,0.0701917,0.0456236
6070.35,0.0700733,0.0456157
6089.54,0.0705669,0.0455447
6106.45,0.0702904,0.0455486
6127.44,0.0701917,0.0455071
6149.51,0.070251,0.0454755
6166.25,0.0704089,0.0456276
6188.07,0.0703102,0.0456019
6205.83,0.0703299,0.0456276
6225.2,0.0708038,0.0456671
6243.45,0.0713172,0.0455585
6261.02,0.0702904,0.0456394
6285.11,0.0702904,0.0455427
6304.86,0.0702707,0.0455861
6326.28,0.0699153,0.0456414
6345.76,0.0700535,0.0457322
6362.69,0.0711395,0.0457283
6383.29,0.0706261,0.0458211
6403.82,0.0701522,0.0456552
6426.33,0.0678816,0.0454676
6443.69,0.0710407,0.0456473
6463.51,0.0702312,0.0456809
6482.87,0.0709618,0.0457579
6501.48,0.0716923,0.0455822
6518.92,0.0711,0.0457678
6558.63,0.0721859,0.0457539
6577.71,0.0719885,0.0458053
6594.41,0.0725216,0.0459376
6611.35,0.0721464,0.0457954
6629.23,0.0726795,0.0456217
6647.11,0.0712579,0.0456809
6664.26,0.071949,0.0457362
6683.9,0.0712184,0.0457836
6703.99,0.0713369,0.0458408
6725.21,0.0713961,0.0456809
6743.25,0.0711987,0.0458783
6762.69,0.0710012,0.0456868
6780.19,0.0707841,0.0457599
6816.41,0.0715146,0.045748
6837.93,0.0711789,0.045825
6855.33,0.0711789,0.0458349
6873.83,0.0718108,0.045902
6891.78,0.0725611,0.0460225
6908.68,0.0722254,0.0460797
6925.4,0.0713961,0.0459869
6945.81,0.0710407,0.0460304
6963.63,0.0712777,0.0457796
6982.53,0.0725611,0.045904
7001.57,0.072877,0.0457381
7022.65,0.0724821,0.045904
7042.06,0.0726993,0.0460304
7060.59,0.0720674,0.0461133
7078.96,0.0721662,0.0461785
7099.8,0.0722451,0.0460778
7118.42,0.0733508,0.0459929
7136.12,0.0726203,0.0461034
7153.8,0.0745947,0.0462436
7188.76,0.0741604,0.0460975
7210.48,0.073568,0.0464351
8949.72,0.0732521,0.0465437
8970.76,0.0740616,0.0464647
8988.26,0.074575,0.0464055
9024.73,0.0743381,0.0465812
9049.94,0.073568,0.046674
9071.4,0.0740222,0.0467747
9088.12,0.0742591,0.0466523
9106.79,0.0757992,0.0467846
9142.4,0.0752266,0.0467984
9160.58,0.0774774,0.0468122
9178.13,0.0751081,0.0470591
9194.82,0.0745158,0.0472269
9214.95,0.0745553,0.0472249
9233.36,0.0763125,0.0469919
9251.12,0.0763717,0.0472131
9271.1,0.0774774,0.0472447
9290.84,0.0759374,0.0476593
9309.98,0.0769049,0.0477008
9332.88,0.081841,0.0475665
9349.94,0.0793729,0.0473454
9372.72,0.0770036,0.0477876
9390.15,0.0773985,0.0477797
9407.1,0.0779118,0.04791
9429.11,0.0784252,0.0480897
9447.16,0.0777934,0.0482457
9464.09,0.0767272,0.0483661
9482.68,0.0822161,0.0487808
9502.58,0.0780895,0.0485991
9541.47,0.0761546,0.0486445
9562.25,0.0766877,0.0488005
9580.28,0.0776946,0.0484017
9603.93,0.0768061,0.048453
9623.42,0.077438,0.0488262
9641.41,0.078899,0.0489012
9660.16,0.0796493,0.0488973
9679.77,0.0789583,0.0490256
9697.92,0.0790767,0.0493593
9718.91,0.0837759,0.0491401
9735.76,0.079057,0.049152
9754.03,0.0835193,0.0496081
9771.71,0.0786424,0.04946
9790.91,0.0783462,0.0492388
9810.54,0.0804194,0.0493435
9835.56,0.0838352,0.0497917
9854.07,0.0809327,0.0498351
9873.34,0.0802614,0.0502359
9894.21,0.0781882,0.0501708
9911.17,0.0795309,0.0501589
9928.78,0.0780698,0.050074
9947.6,0.0785436,0.0501412
9968.7,0.0803601,0.0500405
9986.3,0.078208,0.0502024
10003.7,0.0791557,0.0501787
10021.3,0.07728,0.0502044
10041.1,0.0765495,0.0501254
10063.3,0.0748317,0.0492744
10080.6,0.0754635,0.049922
10097.9,0.0780698,0.0502794
10122.7,0.0815448,0.050234
10141.6,0.0800442,0.0503643
10163.3,0.0782277,0.0503524
10180.3,0.0783462,0.05085
10217.3,0.0789385,0.0506723
10234.7,0.0780698,0.0505637
10255.6,0.0800245,0.0501372
10274.5,0.0793532,0.0504887
10292.8,0.0783067,0.0505795
10313.3,0.0776354,0.0503208
10331.6,0.0764705,0.0507118
10349.8,0.0784449,0.0507533
10368.6,0.0818805,0.0506032
10385.3,0.0818805,0.0509033
10406.1,0.0856912,0.0511126
10424.8,0.0837759,0.0509902
10443.9,0.0811697,0.0516832
10478.7,0.0801824,0.0517267
10496.9,0.0846644,0.0518195
10515.5,0.0869745,0.0521136
10533.8,0.0823148,0.0514917
10571.9,0.078978,0.0512409
10588.3,0.0805378,0.0514344
10610,0.0800442,0.0522795
10633.2,0.079136,0.0515193
10650.1,0.0780105,0.051778
10669.1,0.0817028,0.0521492
10686.5,0.0812289,0.0521097
10704.2,0.0808143,0.0517207
10723.1,0.0798665,0.0520821
10741.2,0.0798665,0.0525717
10762.1,0.0802417,0.0524059
10780.9,0.0804786,0.0528422
10799.2,0.0820187,0.0528402
10822.2,0.0758781,0.052862
12541.3,0.0829269,0.0525204
12562.8,0.0851383,0.0534681
12581,0.091812,0.0538847
12600.3,0.0865007,0.0541098
12619.1,0.0845855,0.054173
12640.2,0.0795901,0.0532016
12659.2,0.0801035,0.0538749
12678.1,0.08346,0.0542125
12695.9,0.0863032,0.0540664
12717,0.0850001,0.0543132
12737.8,0.0883172,0.0544376
12757.1,0.0863625,0.0542737
12780.1,0.0912789,0.0551207
12798,0.0871522,0.0548601
12818.7,0.0880408,0.055097
12835.8,0.0875866,0.055334
12856.5,0.0869548,0.0553814
12891.9,0.0837167,0.0555354
12911.3,0.0871917,0.0552293
12930.2,0.0929176,0.0553478
12948.3,0.097913,0.0556894
12969.4,0.0900942,0.0556519
12987,0.0893636,0.0559441
13003.5,0.0946354,0.0562501
13021.4,0.0920291,0.0557842
13039.7,0.0911406,0.0565878
13057.2,0.0854542,0.0566055
13075.8,0.0890082,0.0568385
13092.9,0.0865599,0.0574822
13111.5,0.0885739,0.0569511
13128.8,0.0930361,0.056955
13151.9,0.0971825,0.0565957
13169.9,0.0945367,0.0570261
13189.1,0.0937469,0.0569372
13209,0.0937074,0.057342
13227.2,0.0930361,0.0576006
13245.1,0.0912394,0.0577013
13284,0.0962545,0.0576401
13303.4,0.0953857,0.0580844
13325,0.0925425,0.0579304
13342.3,0.0928387,0.0579442
13361.4,0.0932533,0.0578356
13378.7,0.0913381,0.0584872
13395.3,0.0934113,0.0585898
13416,0.0939246,0.0588544
13434.3,0.093431,0.0591427
13452.4,0.0945564,0.0587518
13470.3,0.095208,0.0587202
13489.5,0.094201,0.0591881
13512.3,0.0911209,0.0593836
13532.8,0.0937469,0.059504
13568.6,0.0942998,0.0591743
13589.2,0.0916737,0.0594961
13607.3,0.0966691,0.0592276
13624.1,0.0971627,0.0588603
13641.3,0.0956621,0.0594053
13678.9,0.0977353,0.0590124
13699.3,0.0974194,0.0594744
13716.9,0.0954449,0.059579
13736.1,0.0955437,0.0596324
13754.6,0.0972417,0.0593757
13775.4,0.0993544,0.0599127
13794.9,0.0990977,0.0602721
13813.7,0.0907655,0.0603254
13832.5,0.0935297,0.0607519
13849.6,0.0963137,0.0609
13868.6,0.0927202,0.0608269
13887.9,0.0942603,0.0606058
13905.7,0.0989002,0.0610342
13923.6,0.0987028,0.0615338
13943.1,0.0968073,0.0612929
13966.6,0.100421,0.0606986
13984.7,0.0995913,0.0613067
14002.4,0.0983671,0.0616601
14024.4,0.100815,0.0607578
14043,0.0997295,0.0599325
14085.4,0.0993544,0.0615673
14121.4,0.102138,0.0614015
14139.3,0.102612,0.0619306
14158.5,0.102257,0.061749
14176.1,0.0990187,0.0615436
14215.8,0.097755,0.0604754
14234.4,0.0931743,0.0610243
14271.4,0.0977353,0.0612948
14308.8,0.0942603,0.0622367
14328.5,0.0940628,0.0622998
14346.8,0.0958201,0.0627283
14383.8,0.0971232,0.0618714
14401.9,0.0982487,0.0624914
14418.2,0.0979525,0.0624657
16138.6,0.0924635,0.0617983
16157.4,0.0950895,0.0641538
16175,0.0981105,0.0649476
16194.5,0.0982684,0.0648982
16213.1,0.0926807,0.0647482
16232.8,0.0955634,0.0656051
16251.4,0.0986238,0.0662843
16269.5,0.0963532,0.0660552
16287.6,0.0983474,0.0656801
16306.6,0.0984659,0.0660987
16324.4,0.105159,0.066229
16382.4,0.0999467,0.0660671
16402.8,0.10121,0.0665094
16422.9,0.104784,0.0666338
16444.9,0.100815,0.0664205
16464.7,0.100954,0.0660473
16481.7,0.0994333,0.0663633
16499.6,0.102553,0.0665113
16519.2,0.108062,0.067386
16541.7,0.0973207,0.066231
16560.4,0.10358,0.0675716
16578.8,0.100045,0.0673959
16597.4,0.098841,0.0677533
16616.9,0.100361,0.0676585
16636.6,0.0978735,0.067929
16657,0.0983869,0.0679468
16678.6,0.103264,0.0673939
16696.9,0.104942,0.0676249
16719.8,0.10123,0.0672676
16739.1,0.0977353,0.0676328
16757.5,0.109049,0.0676447
16778.7,0.103027,0.0680139
16798.1,0.104784,0.0687168
16815.4,0.10664,0.0685411
16833.4,0.106324,0.0683259
16852.1,0.103678,0.069009
16871.2,0.10741,0.0683713
16891,0.0997887,0.0685885
16914.3,0.100934,0.0691216
16931.9,0.0929176,0.0670227
16978.4,0.101329,0.0679863
17001.3,0.102237,0.0684325
17021.4,0.102059,0.0681916
17037.5,0.102198,0.068778
17055.4,0.101052,0.0688234
17075.4,0.101329,0.0689537
17091.8,0.102612,0.0694197
17110.3,0.100519,0.0694631
17129.6,0.104054,0.0697415
17146.9,0.106206,0.069862
17164.4,0.108358,0.0698107
17184.5,0.0962545,0.0689656
17202.3,0.105337,0.0698304
17220.1,0.105258,0.0704227
17238.2,0.103441,0.0705234
17274.7,0.105061,0.0704148
17294.7,0.107884,0.0706834
17316.5,0.116453,0.0703556
17338.4,0.111971,0.0706123
17357.1,0.108358,0.0710565
17374.5,0.106778,0.0708453
17450.2,0.109049,0.0708571
17468.3,0.105001,0.071094
17514.4,0.112267,0.0707465
17533.4,0.114242,0.0714534
17550.9,0.113768,0.0712579
17589.7,0.108694,0.0714356
17606.8,0.107469,0.0713606
17626.2,0.109049,0.0718503
17646.1,0.109009,0.0718364
17663.9,0.111201,0.0716429
17683.5,0.110332,0.071874
17701,0.106719,0.0718424
17741.3,0.110352,0.0723123
17762.7,0.107153,0.0708295
17781.1,0.108496,0.0712283
17800.5,0.111932,0.0723616
17819.8,0.113926,0.0725887
17839.3,0.110273,0.0724564
17877.3,0.114775,0.0719687
17896.3,0.113452,0.0724367
17913.3,0.109779,0.0733469
17950.9,0.113037,0.0732975
17970.2,0.111162,0.0729244
17987.1,0.112899,0.0737714
18021.8,0.113985,0.073799
18039.9,0.112781,0.0735897
19759.4,0.110431,0.0725966
19778.9,0.11669,0.0748021
19795.7,0.117934,0.0754378
19815.7,0.120244,0.0756906
19834.4,0.117993,0.0760163
19854.1,0.119928,0.076587
19873.9,0.108299,0.0765297
19915.1,0.12212,0.0772899
19953.8,0.122278,0.0774656
19970.6,0.11898,0.0776848
19991.9,0.119573,0.077438
20008.1,0.115505,0.0773116
20026,0.118763,0.0775248
20044.6,0.118743,0.0780718
20062.5,0.113827,0.0772859
20100.4,0.11511,0.0780757
20118.1,0.117085,0.0786266
20137.5,0.119138,0.0774656
20156.7,0.11898,0.0774893
20176,0.120619,0.0783028
20193,0.121389,0.0785318
20210.1,0.119494,0.0790669
20226.7,0.120007,0.079057
20243.4,0.121824,0.079215
20286.9,0.118526,0.0791972
20345.9,0.119671,0.0785989
20384.9,0.120284,0.0791992
20405.8,0.120066,0.0792643
20423.9,0.117342,0.0788536
20442.8,0.119908,0.0798369
20460.5,0.121508,0.0801785
20479.7,0.120145,0.0798803
20500.2,0.123857,0.0796395
20520.4,0.126306,0.0802279
20537.6,0.119138,0.0786562
20556.7,0.117618,0.0789918
20577.9,0.117756,0.0793512
20596,0.121903,0.0794835
20615.3,0.122673,0.0801272
20633.8,0.124687,0.0809189
20654.7,0.123798,0.0803819
20673.8,0.123838,0.0807412
20691.8,0.123699,0.0809841
20713.9,0.107568,0.0795309
20731.4,0.114005,0.0798803
20748.8,0.120205,0.0806366
20785.1,0.120935,0.0807254
20804.1,0.114222,0.0806583
20823.3,0.118566,0.0809169
20839.9,0.121606,0.0813632
20859,0.123206,0.0815902
20876,0.125239,0.081837
20897.8,0.111932,0.0805892
20915.9,0.119671,0.0809979
20935.9,0.125871,0.0818903
20959.4,0.129445,0.0820364
20998,0.1314,0.0819358
21014,0.122653,0.0820641
21053.4,0.129011,0.0820443
21071.1,0.12832,0.0829506
21092.6,0.116789,0.0820483
21114.5,0.118507,0.081841
21134.6,0.127727,0.0823109
21150.8,0.125259,0.0832093
21171.9,0.125042,0.0831579
21192.6,0.129405,0.0832053
21212.1,0.127234,0.08331
21229.9,0.127471,0.0836594
21251,0.130037,0.0839497
21268.3,0.125081,0.083851
21288,0.12362,0.0829171
21307.1,0.127194,0.0824353
21327.5,0.120718,0.0831441
21345.5,0.123324,0.0836772
21379.1,0.12593,0.083851
21398.6,0.125002,0.083847
21417.5,0.124213,0.0837483
21433.2,0.126957,0.0834482
21451.9,0.123917,0.0839714
21471.4,0.127115,0.0842696
21495.1,0.122673,0.0832961
21515.4,0.126404,0.0834166
21533.6,0.131558,0.0843683
21554.1,0.132584,0.0837009
21588.1,0.129682,0.0841985
21610,0.121429,0.0842952
21627.5,0.128359,0.0845578
23368.5,0.129761,0.0846684
23385.6,0.133493,0.0866547
23405.2,0.135467,0.0869726
23423.5,0.137639,0.0882698
23441.7,0.13373,0.0879085
23459.2,0.136652,0.0880151
23478.8,0.139061,0.0880467
23503.9,0.13679,0.0885047
23525.3,0.137461,0.0891247
23582.6,0.142002,0.0898355
23617.7,0.140048,0.0899046
23635.9,0.140818,0.0901929
23654.5,0.144352,0.0905621
23672,0.147906,0.0908524
23691.4,0.144352,0.0901771
23710.5,0.146366,0.0906075
23729.3,0.14453,0.0908622
23766.7,0.138192,0.0908741
23786.1,0.144076,0.0912275
23807.6,0.139613,0.0899935
23829.1,0.143049,0.0905305
23845.7,0.142042,0.0910478
23863.4,0.140818,0.0912927
23906.1,0.133177,0.0903805
23926.8,0.140462,0.0904792
23944.7,0.143701,0.0906431
23963.1,0.143799,0.0911189
23980.8,0.14297,0.0913618
24000.3,0.128635,0.0920943
24073.2,0.146445,0.0923707
24093.7,0.145478,0.0922819
24119.9,0.135408,0.0904555
24138,0.143701,0.0915059
24179.5,0.144392,0.0923766
24200.1,0.146761,0.0926373
24219.8,0.140028,0.0920805
24237.4,0.146484,0.0922207
24255,0.14451,0.0920153
24274.6,0.147314,0.0927992
24292.6,0.150354,0.0930085
24310.6,0.145675,0.0930381
24327.2,0.143049,0.0927439
24346.3,0.146998,0.0928485
24365.1,0.147353,0.093512
24382.5,0.146109,0.0934211
24404.5,0.145892,0.0933382
24422.3,0.148419,0.0932553
24440.1,0.149742,0.0937035
24457.2,0.151026,0.0942366
24475.2,0.149229,0.0936897
24494.3,0.148953,0.0940135
24513.1,0.149525,0.0941458
24533.7,0.13217,0.09289
24570.1,0.140443,0.0927538
24589,0.14372,0.0932118
24607.5,0.147156,0.0933323
24625.8,0.14757,0.0936087
24642.5,0.149663,0.0941201
24660,0.148281,0.0939345
24680.4,0.147393,0.0938081
24698.3,0.149446,0.094438
24717.2,0.14455,0.094438
24737.7,0.14526,0.093664
24756.4,0.150888,0.094592
24774.1,0.14834,0.0947045
24793.9,0.145162,0.0948171
24815.8,0.14453,0.0948842
24833.2,0.146445,0.0951211
24851.4,0.145813,0.0949928
24873,0.144806,0.0948901
24892.1,0.15067,0.0955358
24914.4,0.148874,0.0952988
24936.8,0.147097,0.095439
24980.1,0.147294,0.0954943
24999.1,0.148183,0.0952001
25019.4,0.142911,0.0945742
25036.4,0.146958,0.0954153
25058.7,0.14605,0.0953225
25077.9,0.150947,0.0955575
25098,0.143207,0.0952811
25134.1,0.142654,0.0951981
25150.2,0.146109,0.0956384
25168.4,0.148972,0.0958714
25184.9,0.147946,0.0954943
25205.6,0.147689,0.0956483
25221.7,0.152665,0.0955496
25238.2,0.150236,0.0958418
25256.6,0.143227,0.095826
26971.6,0.155883,0.0964657
26993.4,0.155527,0.0967935
27015.9,0.15843,0.0975971
27032.6,0.161629,0.098683
27051.8,0.166486,0.0996308
27091.8,0.163248,0.0995696
27111.6,0.16072,0.0993899
27131.2,0.159476,0.0993741
27149.4,0.155488,0.0992102
27167.6,0.162695,0.099998
27187.5,0.159299,0.099615
27210.3,0.1638,0.100365
27232.2,0.159713,0.100622
27249.2,0.161786,0.100681
27266.6,0.160937,0.100551
27283.5,0.162596,0.100877
27305.6,0.160108,0.100598
27327.1,0.160246,0.100288
27350.7,0.167631,0.100203
27370.2,0.163899,0.100555
27390.1,0.162339,0.100442
27407.3,0.164097,0.100472
27426.3,0.161944,0.100338
27445.1,0.164511,0.101291
27482.4,0.168776,0.101771
27507.9,0.167275,0.101343
27526.3,0.164827,0.101218
27546.1,0.164037,0.101613
27568.4,0.158094,0.10143
27585.1,0.163267,0.102093
27604.1,0.168184,0.102356
27623,0.1561,0.102
27640,0.160661,0.102057
27658.5,0.164827,0.102431
27680.4,0.168618,0.102269
27700.6,0.16773,0.102699
27719.2,0.168559,0.102936
27739.2,0.169191,0.102987
27755.9,0.169724,0.103084
27773.3,0.165795,0.103019
27792.8,0.162655,0.103015
27812.4,0.167236,0.103347
27829.4,0.169625,0.103749
27850.5,0.169309,0.103742
27867.8,0.170277,0.104006
27886.8,0.169487,0.103686
27903.4,0.17154,0.104188
27921.6,0.167789,0.103988
27938.9,0.170968,0.104441
27956.1,0.172054,0.104387
27973.1,0.168322,0.103998
27991,0.172883,0.104429
28009,0.171698,0.104857
28032.6,0.172093,0.104764
28051.7,0.171896,0.104332
28070.7,0.169052,0.104561
28108,0.168559,0.104379
28126.5,0.167611,0.104257
28145.2,0.172666,0.104523
28188.9,0.16925,0.104348
28206.5,0.168065,0.104808
28262.2,0.171402,0.105459
28301.8,0.17004,0.104972
28323.7,0.176575,0.105264
28341.6,0.175706,0.10529
28363.3,0.173594,0.105675
28380.6,0.172804,0.10575
28399,0.173317,0.10569
28417.5,0.175193,0.105896
28436,0.173574,0.105935
28457.3,0.175154,0.10617
28476.3,0.171935,0.105621
28496.1,0.176141,0.106249
28521,0.169447,0.105479
28539.4,0.173357,0.10616
28557.8,0.174443,0.106048
28599,0.173061,0.106105
28621.2,0.173337,0.105386
28638.3,0.174541,0.106379
28660.8,0.177997,0.106543
28696.1,0.176062,0.106541
28714.2,0.174719,0.106261
28732.8,0.174324,0.106364
28749.8,0.176239,0.106691
28767.6,0.176121,0.107116
28805,0.175726,0.107118
28823.4,0.170948,0.106494
28850,0.168124,0.105979
28870,0.170533,0.106824
28887.4,0.166505,0.107191
30586.4,0.171896,0.107375
30604.8,0.180109,0.109361
30642,0.178609,0.109742
30665.9,0.182854,0.110936
30717.8,0.181274,0.111132
30735.3,0.180248,0.111385
30762.5,0.182262,0.111539
30782.6,0.184769,0.111509
30803.9,0.177602,0.110782
30822.5,0.182637,0.111345
30841.1,0.183742,0.111827
30863.9,0.184769,0.111716
30885.2,0.186744,0.111967
30902.9,0.184433,0.111809
30921.4,0.185539,0.111669
30939,0.186744,0.1122
30975.2,0.185519,0.112253
30992.8,0.185164,0.11221
31010.5,0.188007,0.112676
31048.9,0.186151,0.112583
31066.5,0.187217,0.112871
31087.2,0.184394,0.112777
31106.5,0.185875,0.112704
31125.6,0.187691,0.113018
31143.8,0.189271,0.113365
31161.9,0.188165,0.113134
31180.4,0.187099,0.113389
31200.5,0.190377,0.113718
31219.3,0.179497,0.112563
31236.6,0.184473,0.113422
31256.3,0.184611,0.113491
31275.1,0.188836,0.11421
31294.5,0.190298,0.114151
31312.5,0.187435,0.11358
31331,0.186941,0.114013
31350.6,0.18625,0.114145
31369,0.182637,0.113628
31388.7,0.18319,0.113833
31409.3,0.186645,0.113926
31428.5,0.184749,0.11377
31467.3,0.186033,0.114044
31484.6,0.188066,0.114532
31503.8,0.18781,0.114688
31523,0.190001,0.114848
31559.9,0.186645,0.114613
31576.5,0.187217,0.114708
31593.8,0.188402,0.114982
31612,0.189054,0.115124
31629.5,0.190475,0.115276
31649,0.183565,0.114269
31667.3,0.186329,0.114496
31689,0.188422,0.11497
31706.6,0.187217,0.115093
31725.4,0.189784,0.115107
31744,0.185322,0.114783
31780.9,0.187,0.115219
31818.7,0.190436,0.11543
31839.6,0.186803,0.114725
31858.9,0.186013,0.114927
31876.2,0.188639,0.115201
31913,0.18854,0.115628
31932.4,0.190021,0.115983
31949.3,0.189014,0.115719
31968.9,0.189587,0.115667
31987.6,0.187533,0.115871
32010.2,0.187099,0.115259
32028.7,0.188935,0.115574
32047,0.186487,0.115488
32064.6,0.189073,0.1159
32108,0.192015,0.116254
32129.7,0.191759,0.116273
32148.5,0.189231,0.116358
32168.9,0.188264,0.116155
32187.2,0.190594,0.116489
32205.8,0.191423,0.116704
32223,0.187474,0.116643
32264.7,0.191028,0.117194
32285.4,0.19162,0.11668
32324.1,0.189587,0.116878
32341.7,0.190515,0.117103
32359.1,0.19014,0.117197
32377.1,0.191917,0.11712
32395.9,0.195253,0.117278
32414.1,0.187829,0.117194
32453.3,0.190692,0.117294
32476,0.193457,0.117754
34177.5,0.194286,0.117889
34196.2,0.197149,0.119097
34232.8,0.198294,0.119377
34250.7,0.200229,0.119875
34267.4,0.198965,0.119812
34285.3,0.200466,0.120195
34305.3,0.201157,0.120625
34323.3,0.202105,0.120706
34341.1,0.201493,0.120627
34358,0.200426,0.12054
34374.6,0.202717,0.120939
34410.7,0.20323,0.120961
34429.5,0.202223,0.120898
34448,0.201275,0.121109
34466.6,0.200426,0.121144
34488.9,0.202993,0.121407
34506.6,0.20321,0.121523
34527.6,0.201848,0.121563
34544.8,0.202361,0.121413
34566.4,0.206152,0.121717
34583.3,0.204217,0.121569
34599.7,0.203862,0.121585
34618.2,0.203428,0.121717
34635.8,0.201947,0.121788
34654.4,0.204059,0.122159
34671.4,0.204138,0.122365
34689.7,0.204099,0.122112
34711,0.205896,0.122351
34770,0.205856,0.12241
34787.5,0.206962,0.12271
34808.3,0.205205,0.122351
34826.5,0.206152,0.122505
34847.9,0.206073,0.122384
34864.1,0.205027,0.12256
34882.6,0.205284,0.122765
34901.3,0.204908,0.122823
34956.9,0.204514,0.122998
34975.8,0.204257,0.123188
34994.9,0.207594,0.123344
35013.5,0.204652,0.123198
35032.4,0.207515,0.123368
35074.2,0.206468,0.123103
35093.6,0.206093,0.123054
35111.3,0.205402,0.123154
35131.3,0.205165,0.123146
35153.1,0.207791,0.123474
35173,0.204217,0.12302
35192.1,0.207515,0.123419
35231.8,0.208423,0.123684
35250.5,0.208956,0.123873
35269,0.209075,0.123968
35287,0.208265,0.123928
35306.3,0.208818,0.123895
35346.9,0.209588,0.12413
35363.7,0.209055,0.124051
35384.1,0.208739,0.12423
35403.1,0.207535,0.124525
35457.1,0.208897,0.124677
35476.4,0.20943,0.124734
35494.3,0.208739,0.124799
35533.8,0.210891,0.124963
35552.3,0.212017,0.125113
35569.7,0.211187,0.125218
35591.2,0.208462,0.124807
35609.7,0.20791,0.124734
35626.2,0.209489,0.125034
35644.1,0.211306,0.125139
35660,0.209726,0.12523
35680.1,0.20945,0.125403
35699.1,0.208087,0.125425
35716.2,0.208818,0.125518
35735.2,0.213102,0.125725
35772.9,0.212905,0.125861
35789.6,0.211108,0.125773
35807.2,0.208344,0.12537
35824.9,0.210674,0.12568
35844.3,0.209924,0.126009
35885.9,0.20939,0.125986
35962.2,0.209983,0.125919
36002.8,0.208719,0.125589
36021.3,0.211345,0.126175
36042.3,0.209489,0.126163
37753.8,0.216183,0.127557
37817,0.215906,0.12763
37836.9,0.216617,0.127903
37858.4,0.217762,0.128252
37881.7,0.216439,0.128241
37917.6,0.21717,0.128416
37934.7,0.218927,0.128928
37969,0.218177,0.128863
37986.4,0.218473,0.128947
38004,0.217446,0.128928
38022.7,0.217802,0.128943
38041.5,0.218986,0.129283
38060.6,0.218315,0.129224
38078.9,0.218137,0.12918
38098,0.217209,0.129253
38115.9,0.219342,0.129761
38154.4,0.219421,0.129848
38172.5,0.217663,0.129676
38190,0.218236,0.129623
38209.8,0.219421,0.129883
38228.2,0.218888,0.129976
38247.4,0.217545,0.129791
38263.3,0.218236,0.130053
38279.7,0.218611,0.130085
38298.4,0.217545,0.13017
38316.5,0.217663,0.130245
38334.3,0.217821,0.130183
38353.2,0.218019,0.130278
38371.4,0.218749,0.13043
38407.5,0.219282,0.130677
38425.2,0.219579,0.130653
38442.6,0.218295,0.130655
38465.1,0.219875,0.13076
38483.8,0.219184,0.130774
38503.1,0.220191,0.130811
38519.7,0.218572,0.130886
38564.3,0.217742,0.130786
38583.4,0.218315,0.130835
38602.3,0.21948,0.131111
38620.8,0.218888,0.131417
38637.4,0.220447,0.131461
38656.4,0.221356,0.131552
38674.5,0.219677,0.131581
38691.4,0.219401,0.131546
38714.3,0.219638,0.131469
38733.2,0.220309,0.131664
38751.5,0.219519,0.131696
38771,0.217111,0.13126
38791.1,0.221593,0.131631
38828.6,0.221454,0.131688
38849.1,0.220605,0.13182
38887.7,0.219559,0.131799
38906.3,0.220902,0.131951
38925.2,0.221356,0.13203
38965.2,0.222461,0.132162
38983.1,0.220428,0.132187
39028.3,0.21869,0.131793
39049.6,0.21871,0.131905
39072,0.220151,0.131927
39090.8,0.219598,0.132274
39128.9,0.221691,0.13234
39148.9,0.222698,0.132245
39167.3,0.222738,0.132184
39185.1,0.223804,0.13245
39210,0.223034,0.13234
39231.6,0.223113,0.132134
39251.1,0.221711,0.132312
39267.3,0.221474,0.132353
39285.5,0.220704,0.132515
39306.6,0.222718,0.132892
39323.5,0.222856,0.133023
39341.9,0.224574,0.133155
39359.7,0.224831,0.132894
39379.4,0.225186,0.132863
39398.2,0.224021,0.132961
39416.4,0.222244,0.133042
39455.6,0.224752,0.133234
39473.1,0.225463,0.133275
39497.5,0.224396,0.132837
39515.6,0.22491,0.132938
39534.5,0.226035,0.133345
39555.8,0.225443,0.133574
39574.4,0.225127,0.133465
39611.8,0.225265,0.133597
39629,0.223903,0.13371
39647.6,0.223942,0.13383
41350.2,0.224199,0.133807
41368.6,0.227516,0.13447
41387.6,0.228444,0.134776
41406.7,0.228385,0.135054
41425.6,0.230537,0.135351
41444.2,0.228957,0.135439
41469.3,0.23032,0.135862
41525.9,0.2303,0.135931
41545.7,0.230853,0.136036
41563.7,0.230221,0.135858
41583.4,0.230655,0.135947
41600.3,0.23028,0.135973
41619,0.230083,0.13604
41636.5,0.23028,0.136107
41653.4,0.229905,0.1362
41672,0.229451,0.136294
41689,0.229905,0.136336
41707.4,0.231109,0.13647
41725.2,0.229846,0.136178
41763.9,0.230932,0.136391
41783.5,0.230221,0.136506
41804.4,0.231899,0.136756
41840.4,0.232294,0.136827
41859.8,0.23336,0.137007
41877.7,0.231011,0.136952
41897.3,0.23107,0.137015
41914.4,0.230695,0.136869
41935.8,0.233814,0.137201
41954.1,0.233321,0.137347
41971.9,0.232116,0.137457
41989.6,0.232018,0.137388
42008,0.232235,0.137325
42028.1,0.231682,0.137655
42104.4,0.232057,0.137694
42122.6,0.232452,0.137649
42139.4,0.233834,0.137998
42194.9,0.233834,0.137929
42216.1,0.232985,0.138107
42234.1,0.234446,0.138071
42266.8,0.23413,0.138245
42283.9,0.234288,0.138241
42301.5,0.234545,0.138239
42319,0.235078,0.138395
42337.3,0.234525,0.138279
42356.9,0.234111,0.138154
42375.3,0.234427,0.138281
42395.7,0.23415,0.138571
42417.1,0.234663,0.138494
42435.4,0.233834,0.138425
42453,0.232768,0.13849
42489.8,0.233854,0.138654
42506.6,0.235157,0.138984
42525.8,0.233538,0.138747
42546.2,0.235118,0.138835
42567.8,0.233499,0.138689
42605.4,0.233814,0.1385
42623.1,0.234782,0.138964
42659.6,0.233617,0.139023
42676.7,0.233913,0.139122
42695,0.235276,0.139388
42712.4,0.235078,0.139096
42771.9,0.235552,0.13925
42795,0.235394,0.13925
42812.2,0.235197,0.139359
42831.3,0.235098,0.139337
42849.3,0.236164,0.139582
42870.5,0.231425,0.139197
42887.3,0.232807,0.139323
42909.3,0.234979,0.139505
42927.4,0.235532,0.139596
42944,0.235216,0.139564
42962.6,0.235394,0.139521
42979.1,0.23492,0.139428
42997.7,0.235414,0.139392
43016.1,0.235848,0.139797
43036.1,0.234821,0.139888
43053.7,0.235828,0.140026
43076.7,0.237092,0.140077
43093.6,0.236065,0.140046
43111.4,0.236046,0.140119
43129.3,0.235374,0.140093
43148.4,0.233459,0.139846
43168.6,0.235453,0.14004
43186.2,0.236184,0.140123
43205.2,0.23571,0.140239
44926.7,0.236717,0.140735
44946.5,0.238889,0.141025
44964.1,0.237724,0.141126
44981.2,0.238198,0.14125
44998.3,0.23804,0.141446
45016.6,0.238435,0.14171
45052.7,0.238454,0.141971
45069.1,0.239777,0.141884
45088.7,0.239284,0.142151
45105.9,0.239639,0.142079
45124.4,0.239659,0.142208
45142.6,0.238928,0.142259
45159.3,0.239521,0.142482
45175.8,0.238928,0.142388
45194.3,0.240389,0.142492
45212.9,0.24037,0.142581
45231.7,0.239659,0.142395
45254.7,0.240212,0.142591
45277.5,0.241771,0.14264
45297.6,0.241258,0.142587
45320.1,0.240883,0.142603
45338.6,0.240922,0.142634
45354.8,0.239915,0.142715
45375.3,0.241653,0.142717
45393.9,0.241159,0.142952
45434.5,0.240725,0.142938
45452.7,0.241771,0.143037
45471,0.240824,0.142972
45489.1,0.241574,0.14327
45506.6,0.241831,0.143426
45528.2,0.240705,0.143428
45546.6,0.239718,0.143458
45563.7,0.239738,0.14325
45584.5,0.24031,0.143446
45604,0.241633,0.143533
45624.7,0.241752,0.14356
45643.4,0.241278,0.143533
45662.3,0.24114,0.143608
45684.3,0.241692,0.143809
45703.8,0.241515,0.143661
45721.6,0.242265,0.143831
45739.7,0.243726,0.143722
45757.9,0.242245,0.143539
45776.9,0.243647,0.143935
45795.8,0.243489,0.144011
45814.4,0.242166,0.14406
45835,0.24264,0.143945
45853,0.241712,0.143738
45870,0.242107,0.143892
45887.7,0.241535,0.143858
45904.4,0.241673,0.143983
45926.1,0.241969,0.14389
45944.1,0.242226,0.144101
45964.7,0.243233,0.144141
45984.5,0.24341,0.144105
46002.7,0.241633,0.143906
46043,0.243864,0.144137
46061.4,0.243706,0.144295
46079.1,0.243529,0.144346
46099.2,0.243785,0.144538
46118.1,0.241337,0.144155
46158.3,0.24262,0.144279
46180.6,0.242324,0.14439
46218.9,0.24343,0.144735
46238.6,0.243312,0.144824
46260.2,0.243272,0.144921
46280.5,0.24347,0.144773
46300.9,0.243766,0.144911
46318.8,0.244378,0.144966
46335.7,0.244437,0.145096
46352.3,0.244457,0.145053
46371.5,0.244792,0.145093
46391.5,0.244259,0.145237
46410.7,0.244397,0.145217
46430.3,0.244476,0.145284
46446.7,0.243213,0.145197
46464.1,0.24262,0.145404
46483.5,0.243548,0.145351
46504.8,0.244042,0.145252
46524.3,0.243351,0.145602
46563.6,0.243588,0.14557
46587,0.2442,0.145641
46604.6,0.244299,0.145614
46622.4,0.245069,0.145742
46660.8,0.245661,0.145884
46680.4,0.245859,0.146005
46697.2,0.245029,0.145801
46714.7,0.245957,0.145831
46731.6,0.245661,0.146001
46748.3,0.243608,0.145912
46767,0.243647,0.145977
46784.4,0.244417,0.146184
48516.3,0.246135,0.146496
48537.7,0.24655,0.146793
48555,0.247102,0.146956
48572.5,0.246727,0.146954
48591.5,0.247636,0.14717
48625.9,0.247655,0.147298
48644.6,0.248346,0.147233
48663.7,0.247675,0.147339
48705,0.247774,0.147328
48723.5,0.247715,0.147495
48743,0.248939,0.147681
48761.8,0.248169,0.147815
48782.4,0.248702,0.147703
48798.7,0.24805,0.14776
48817.5,0.247715,0.147689
48835.2,0.248741,0.147859
48853.4,0.249136,0.147853
48870.6,0.248248,0.147944
48889.6,0.248011,0.147859
48906.5,0.248129,0.147955
48925.8,0.248978,0.148048
48945.8,0.248267,0.148052
48983.2,0.248188,0.148147
49002.4,0.249294,0.148181
49021.6,0.248958,0.148273
49039.8,0.249215,0.148384
49060.9,0.24805,0.148214
49077.9,0.247418,0.148224
49096.9,0.247991,0.148489
49115.5,0.248307,0.148396
49133.5,0.248761,0.148329
49152.5,0.248287,0.14857
49174.8,0.248544,0.14871
49192.7,0.248327,0.148753
49210.7,0.248445,0.148682
49229.5,0.249334,0.148878
49248,0.249571,0.148866
49269.9,0.249946,0.148964
49290.6,0.249689,0.148996
49310.3,0.249413,0.148949
49328.5,0.248623,0.148982
49371.5,0.248366,0.148881
49389.8,0.24886,0.148911
49406,0.249235,0.149103
49424.6,0.249077,0.14916
49442.5,0.248287,0.148909
49461.9,0.24884,0.148887
49479.3,0.249353,0.149039
49498,0.249472,0.149136
49515.9,0.247952,0.149223
49533.6,0.24884,0.149193
49551.3,0.247912,0.149357
49571.1,0.248307,0.149324
49592.5,0.250301,0.149413
49609.6,0.25038,0.149547
49627.3,0.249334,0.149535
49649.3,0.249057,0.149486
49669,0.248682,0.149411
49686.3,0.249077,0.149515
49705.8,0.249985,0.149533
49723.5,0.249294,0.149436
49742.3,0.250439,0.149705
49762.4,0.250005,0.149766
49828.4,0.250558,0.149719
49846.5,0.250755,0.149863
49863.3,0.251209,0.149845
49880.4,0.250242,0.149908
49899.9,0.250242,0.149869
49917.6,0.250242,0.150086
49937.9,0.25036,0.150127
49954.8,0.249985,0.150277
49971.6,0.249551,0.150234
49990.8,0.250183,0.150256
50010.1,0.249511,0.150046
50056.1,0.251091,0.150163
50074.1,0.250933,0.150248
50092.5,0.250992,0.150684
50177.3,0.251091,0.150759
50212.4,0.251703,0.150747
50234.1,0.250953,0.15066
50271.6,0.251288,0.150463
50289,0.25192,0.150735
50307.7,0.251821,0.150692
50331,0.251288,0.150463
50350.7,0.251525,0.150718
50373.5,0.251091,0.150578
50392.4,0.251328,0.150763
52102.8,0.251348,0.150785
52125.6,0.252137,0.15114
52146.9,0.253125,0.151359
52166.1,0.253974,0.151506
52186.8,0.253302,0.151464
52205.8,0.251999,0.15147
52223.5,0.252572,0.151679
52244.4,0.253381,0.151975
52263.1,0.252828,0.151693
52282.6,0.25196,0.151889
52300.2,0.252611,0.151971
52320.9,0.252927,0.15193
52345,0.252809,0.151958
52363.1,0.253243,0.152161
52381.7,0.253046,0.15225
52398.2,0.253105,0.152222
52414.9,0.253598,0.152305
52434.8,0.253559,0.152283
52454.9,0.253934,0.152345
52472.7,0.254053,0.152469
52490.4,0.253401,0.152392
52510.6,0.25423,0.152544
52527.4,0.253184,0.152422
52548.5,0.253519,0.15236
52566.7,0.253342,0.152422
52585.9,0.254467,0.152343
52609.7,0.254981,0.152633
52628.2,0.254171,0.152763
52648,0.254507,0.152824
52666.5,0.254487,0.152797
52683.8,0.25427,0.152755
52703.8,0.254467,0.152672
52724.3,0.255099,0.15267
52745.4,0.254507,0.152805
52764.3,0.254408,0.152935
52785,0.255514,0.152917
52802.5,0.254704,0.152933
52820.4,0.254072,0.152886
52838.8,0.255099,0.153016
52857,0.255474,0.153207
52874.3,0.25502,0.153105
52896.4,0.254902,0.153117
52914.5,0.255316,0.153229
52931.3,0.255494,0.153286
52949.4,0.255612,0.153176
52970.3,0.256047,0.15319
52988.4,0.255395,0.153223
53008.5,0.255593,0.153369
53026.4,0.25581,0.153379
53044.1,0.255079,0.153385
53060.7,0.25583,0.153516
53079.5,0.256106,0.153587
53099,0.256481,0.153624
53120.5,0.256382,0.153802
53139.1,0.256679,0.153912
53194.2,0.257152,0.153936
53212.4,0.256738,0.154102
53230.6,0.256994,0.154015
53254.5,0.257449,0.153871
53273.3,0.25889,0.154096
53292.9,0.258219,0.154057
53314,0.258298,0.153942
53332.6,0.258752,0.154007
53354.8,0.258258,0.154053
53372.4,0.258021,0.154214
53392.3,0.258475,0.154212
53409.8,0.257468,0.154193
53429.4,0.258317,0.154181
53447.9,0.258298,0.154345
53466.4,0.258456,0.154382
53483.7,0.258436,0.154404
53501.2,0.258949,0.154388
53519.1,0.258771,0.154442
53538.9,0.258653,0.154524
53556.9,0.258298,0.154522
53595.7,0.257468,0.15441
53614.1,0.257705,0.154671
53636.2,0.25814,0.15468
53655.4,0.257666,0.154653
53672.4,0.258653,0.1547
53690.6,0.258357,0.154643
53724.7,0.258278,0.154779
53741.6,0.258475,0.154742
53760.8,0.25885,0.154846
53815.9,0.258633,0.15501
53835.2,0.258456,0.154904
53855.3,0.25887,0.154943
53876.3,0.258159,0.15488
53893.2,0.25885,0.154888
53913.7,0.258337,0.154967
53932,0.259226,0.154983
53954.2,0.258831,0.155058
53970.4,0.259028,0.155176
53987,0.258554,0.155123
55684.9,0.258712,0.155012
55703.9,0.259522,0.155162
55722.8,0.259364,0.155318
55744.6,0.259245,0.155535
55763.1,0.259542,0.155614
55783.5,0.260272,0.155944
55824.8,0.26043,0.15607
55845.8,0.260134,0.156015
55867.7,0.260272,0.156092
55895.1,0.260233,0.156078
55915.1,0.260726,0.156226
55933,0.260015,0.15627
55952.8,0.259956,0.156203
55972.9,0.260094,0.156254
55992,0.259522,0.156483
56011.3,0.259897,0.156298
56050.6,0.260015,0.156418
56068.1,0.260568,0.156282
56090,0.260529,0.156394
56108.7,0.260331,0.156404
56127.5,0.260726,0.156499
56147.2,0.260805,0.156463
56169.1,0.260549,0.156627
56204,0.261319,0.156637
56224.5,0.261042,0.156609
56242.9,0.260864,0.156633
56260.7,0.261713,0.156833
56280.8,0.262227,0.157081
56319.4,0.263293,0.157121
56337,0.262859,0.157066
56358.1,0.262602,0.156973
56383.2,0.262543,0.156892
56402.7,0.262444,0.156728
56420.7,0.262444,0.156925
56439.3,0.262128,0.157109
56457.6,0.262819,0.157107
56475.1,0.262503,0.157306
56492.6,0.262404,0.157162
56515,0.262582,0.157095
56533.8,0.261713,0.15717
56551.6,0.26197,0.157083
56570.8,0.261654,0.157139
56591.1,0.262306,0.157162
56610.9,0.262326,0.15747
56644.8,0.262266,0.15749
56679.9,0.262444,0.157516
56697.3,0.263332,0.157753
56718.2,0.263096,0.157755
56735.7,0.262957,0.157794
56771.2,0.263293,0.157755
56790.3,0.263036,0.157838
56812.5,0.262681,0.157767
56831.6,0.262444,0.157688
56850.6,0.263234,0.157867
56871.9,0.262503,0.157956
56889.4,0.26278,0.157855
56909.2,0.262523,0.157913
56927.5,0.263905,0.158001
56945.5,0.263609,0.158063
56985.8,0.263392,0.158082
57011,0.263609,0.158063
57028.7,0.264537,0.15811
57046.3,0.264873,0.158041
57063.4,0.264734,0.158315
57084.7,0.264971,0.158313
57104.7,0.263964,0.158153
57126.4,0.264912,0.158296
57145,0.265465,0.158359
57166.1,0.26507,0.158369
57186.5,0.265583,0.158517
57208.4,0.265366,0.158564
57226.8,0.264991,0.158515
57247.1,0.265603,0.158617
57284,0.264103,0.15858
57302.5,0.264379,0.158694
57320.6,0.264952,0.158598
57358.9,0.265366,0.158801
57377.1,0.264991,0.158677
57395.4,0.264971,0.158777
57414.8,0.265169,0.158771
57432,0.265346,0.158868
57450.1,0.265425,0.158683
57469,0.265228,0.158665
57486.8,0.264517,0.158732
57508.5,0.264734,0.158781
57528.8,0.264399,0.158785
57550.3,0.263964,0.158839
57568.4,0.264379,0.158758
57586.8,0.264517,0.158748
57608,0.264794,0.158854
59313.9,0.265031,0.158993
59333.1,0.264873,0.159133
59349.7,0.265406,0.159249
59368.2,0.26586,0.159348
59389,0.265583,0.15937
59407,0.265741,0.15938
59425.6,0.265801,0.159549
59448.2,0.265761,0.159577
59470.6,0.266353,0.159605
59488.7,0.266452,0.159794
59562.5,0.266472,0.159938
59579,0.266729,0.160081
59637.5,0.266768,0.159966
59677.7,0.266669,0.160256
59694.6,0.267143,0.160239
59713.5,0.26736,0.160254
59731.7,0.266808,0.160268
59751.9,0.267933,0.160339
59771.4,0.26738,0.160379
59790.3,0.267143,0.160418
59808.9,0.2674,0.160408
59826.1,0.267775,0.160375
59847.1,0.267755,0.160471
59866.8,0.267874,0.160592
59887.6,0.268091,0.160665
59907.4,0.268624,0.160647
59946.6,0.268407,0.160718
59966.2,0.268663,0.160708
59983.9,0.267716,0.160681
60002.5,0.26813,0.160776
60022,0.268525,0.160821
60063.5,0.26813,0.160876
60080.7,0.268051,0.160963
60099,0.267992,0.160985
60120.3,0.268348,0.16105
60157.2,0.268979,0.160924
60175.3,0.268466,0.160892
60193.4,0.268624,0.161028
60233.9,0.269098,0.161093
60250.4,0.269058,0.16104
60268,0.269552,0.161149
60286.5,0.269335,0.161214
60325,0.269276,0.161443
60361.8,0.26896,0.161291
60378.9,0.268506,0.161358
60398.3,0.269335,0.161267
60418.8,0.269295,0.161352
60439.2,0.269789,0.161445
60455.2,0.269967,0.161275
60474.4,0.269848,0.161299
60491.1,0.269414,0.161269
60508.7,0.270204,0.161326
60526.8,0.269572,0.161482
60547.8,0.269335,0.161419
60566.2,0.269473,0.161326
60584.7,0.269118,0.161482
60605.8,0.269611,0.161625
60624.2,0.269848,0.16166
60643.2,0.269749,0.16185
60661.5,0.269888,0.161729
60681.8,0.26967,0.16179
60700.3,0.269453,0.161818
60717.6,0.269651,0.161828
60736.7,0.269019,0.161777
60755,0.269552,0.161907
60777.5,0.26971,0.16184
60814.7,0.270539,0.161952
60837.4,0.270914,0.161909
60857.1,0.270401,0.161962
60877.3,0.269868,0.161915
60895.1,0.269907,0.162215
60933.9,0.269394,0.16198
60959,0.269947,0.162091
60977.7,0.269986,0.162093
60997.3,0.269986,0.162175
61016,0.270085,0.162239
61033,0.26969,0.162205
61057.3,0.269611,0.162081
61075.6,0.26973,0.162205
61093.9,0.269749,0.16225
61113.8,0.269276,0.162193
61131.8,0.270263,0.162239
61149.1,0.268683,0.162235
61165.9,0.269276,0.162404
61184.5,0.269888,0.162343
61202.4,0.270164,0.162335
62909,0.269749,0.162436
62944.5,0.269631,0.162566
62963.2,0.27046,0.162574
62981.1,0.270164,0.162586
63001.4,0.270046,0.162657
63021.3,0.270342,0.162716
63038.4,0.270204,0.162657
63054.8,0.271744,0.162823
63091.5,0.271447,0.162845
63109.1,0.270579,0.162993
63146.3,0.270934,0.163088
63163.2,0.27127,0.16307
63185.3,0.271526,0.163109
63205.1,0.271546,0.163202
63224.7,0.271072,0.163149
63243.4,0.271428,0.163159
63261.4,0.27127,0.163299
63278.9,0.271665,0.163165
63302,0.271151,0.163253
63320.9,0.271033,0.163526
63340.8,0.271112,0.16349
63358.5,0.271013,0.163492
63376.8,0.271546,0.163629
63395.5,0.271309,0.163611
63415.2,0.271526,0.163668
63436.1,0.271921,0.163631
63452.7,0.272514,0.163838
63471.7,0.27206,0.163822
63490.9,0.272178,0.163943
63511.1,0.273067,0.164002
63528.7,0.272296,0.163872
63546.6,0.27281,0.163909
63565.3,0.272178,0.163814
63581.9,0.272395,0.163893
63601.9,0.272711,0.163915
63619.1,0.272198,0.164018
63638.5,0.272237,0.164097
63658.5,0.272435,0.164014
63680.1,0.272533,0.164146
63699.4,0.272257,0.164253
63717.1,0.272218,0.164272
63738.6,0.272553,0.164106
63793.6,0.272257,0.164233
63853.6,0.272356,0.164324
63891.1,0.272593,0.16444
63910.3,0.273856,0.164446
63929.6,0.273047,0.164235
63949.8,0.272909,0.164369
63970.3,0.273797,0.164387
63987.6,0.274429,0.164458
64005.4,0.27431,0.164403
64043.5,0.274547,0.164436
64060.5,0.274172,0.164337
64077.9,0.273856,0.164375
64113.4,0.274172,0.164341
64139.2,0.27437,0.164397
64156.1,0.273916,0.164505
64178.7,0.274093,0.164596
64194.9,0.273935,0.164792
64213.4,0.274014,0.164817
64233.4,0.274271,0.164766
64251.9,0.27435,0.164886
64270.7,0.274093,0.164873
64288.8,0.274054,0.16492
64308.8,0.274133,0.164957
64326.6,0.273797,0.164989
64345.7,0.274607,0.164979
64366.3,0.274725,0.164912
64385.4,0.273935,0.165044
64403.5,0.273797,0.165094
64421.1,0.273205,0.165088
64440.7,0.273916,0.164985
64458.7,0.273481,0.164955
64477.2,0.273442,0.165072
64498.8,0.273659,0.164902
64516.4,0.274488,0.164888
64534.4,0.275199,0.165104
64552.7,0.274547,0.16504
64569.2,0.274725,0.16505
64586.8,0.274646,0.165052
64604.7,0.275219,0.165127
64624,0.274547,0.165212
64660.7,0.274626,0.165044
64684.5,0.274567,0.164977
64720.7,0.274409,0.165019
64739.4,0.274686,0.164993
64756.7,0.27512,0.165244
66483.9,0.275554,0.165216
66503.3,0.275969,0.165258
66523.3,0.275732,0.165516
66563.2,0.275772,0.165496
66581.6,0.276344,0.165552
66602.8,0.276542,0.165623
66620.9,0.275831,0.165645
66641.4,0.276621,0.165664
66662.4,0.276305,0.1657
66678.6,0.276917,0.165623
66696,0.276778,0.165962
66742.7,0.2767,0.165978
66761,0.27589,0.166071
66780.7,0.276403,0.166067
66799.6,0.276601,0.166022
66817.5,0.276621,0.166164
66834.8,0.27741,0.166225
66853.9,0.277845,0.16619
66874.4,0.277055,0.166142
66895,0.276917,0.16619
66914.6,0.27668,0.16634
66935.9,0.277055,0.166357
66954.4,0.277134,0.166377
66971.1,0.277667,0.166456
66988.6,0.277924,0.166405
67009.9,0.277785,0.166498
67026.9,0.277805,0.166507
67043.3,0.277371,0.16674
67066.9,0.277312,0.166618
67105.1,0.276996,0.166665
67122,0.277371,0.166815
67141.2,0.277628,0.166819
67160.2,0.277509,0.166898
67177.7,0.277706,0.166879
67198.5,0.277726,0.166815
67216.9,0.277706,0.166873
67235.9,0.278101,0.16695
67254.5,0.278319,0.166977
67271.8,0.278457,0.166934
67290.2,0.278279,0.166922
67308.1,0.278398,0.16705
67324.6,0.2782,0.16705
67345.7,0.278634,0.167167
67363.1,0.278753,0.167285
67380.8,0.278516,0.167347
67398,0.277983,0.16721
67417.3,0.278378,0.167161
67438,0.27818,0.167104
67459.8,0.27822,0.167171
67479.1,0.277608,0.167189
67500.7,0.278042,0.167214
67520.3,0.277568,0.167279
67537.3,0.278003,0.167335
67554.9,0.277766,0.167347
67573.8,0.277845,0.167281
67592.1,0.27743,0.167273
67608.8,0.278101,0.167424
67630.5,0.278753,0.167514
67648.9,0.278161,0.167471
67667.4,0.278398,0.167593
67690.9,0.277983,0.167455
67708.1,0.278634,0.167558
67725.5,0.278674,0.167611
67749.3,0.279207,0.167666
67768,0.279049,0.167743
67788,0.279069,0.167658
67805.2,0.278931,0.167809
67823.6,0.278713,0.167753
67841.8,0.277746,0.167775
67861,0.278891,0.167858
67882.5,0.278911,0.167858
67903.4,0.278891,0.16784
67922.1,0.279049,0.167858
67939.2,0.278634,0.167809
67959.5,0.278931,0.167941
67977.8,0.278575,0.167864
67997.6,0.278871,0.167838
68021.2,0.27824,0.167882
68037.9,0.278259,0.167974
68055.3,0.278773,0.168018
68072.8,0.279108,0.168073
68108.1,0.278477,0.167945
68124.8,0.279326,0.16784
68144.5,0.278338,0.167925
68164.4,0.278812,0.168067
68182.1,0.278832,0.168083
68198,0.279286,0.168089
68215.9,0.279187,0.168152
68234.2,0.279622,0.168198
68251.8,0.279365,0.16831
68270.8,0.279483,0.168245
68291,0.279602,0.168302
68308.3,0.279799,0.168338
68330,0.279641,0.168334
68349.6,0.279089,0.168377
68368.9,0.279405,0.168494
70070.5,0.279326,0.168273
70090.4,0.278615,0.168413
70107.5,0.279128,0.168456
70125.4,0.279326,0.168583
70145.2,0.279938,0.168563
70163.7,0.279503,0.168596
70181.6,0.279464,0.168628
70203.9,0.279641,0.168596
70221.1,0.279444,0.168681
70244,0.28053,0.16877
70262.1,0.279859,0.16879
70301.5,0.280056,0.168849
70319.7,0.280273,0.168849
70340.4,0.279957,0.169019
70358.2,0.280096,0.168954
70375.6,0.280234,0.169088
70394.7,0.28051,0.169098
70416.8,0.279819,0.169157
70437.1,0.279582,0.169096
70454.2,0.280036,0.169195
70472.7,0.280056,0.169242
70489.5,0.280214,0.169199
70508.7,0.280708,0.169276
70527.8,0.280747,0.169299
70545.3,0.280431,0.169349
70565.8,0.28049,0.169149
70585.3,0.280747,0.169234
70605,0.280411,0.169331
70624.7,0.280727,0.169256
70643.5,0.281103,0.16937
70662.4,0.28128,0.169347
70681.1,0.280451,0.169319
70703.3,0.279839,0.169453
70721.3,0.280866,0.169449
70737.2,0.281241,0.16952
70754,0.281063,0.169605
70772.1,0.281122,0.169659
70790.9,0.28132,0.169574
70810.3,0.2813,0.169643
70829.5,0.281339,0.169692
70846.3,0.281734,0.169702
70865.1,0.281478,0.169771
70882.7,0.281537,0.169925
70904.2,0.281024,0.169797
70922.7,0.281043,0.169882
70940,0.281399,0.169886
70960,0.280727,0.1699
70979.6,0.280727,0.169779
70997.8,0.281201,0.169803
71021.9,0.281024,0.169894
71039.4,0.281201,0.169901
71056.8,0.281221,0.169951
71082.2,0.280787,0.169925
71100.8,0.280925,0.169986
71122.4,0.280471,0.169935
71140.7,0.281557,0.169941
71159.1,0.281024,0.169852
71176.8,0.281221,0.17
71195.5,0.281616,0.170038
71216.2,0.279977,0.169978
71236.1,0.280352,0.169988
71254.9,0.280826,0.17001
71273.8,0.281359,0.17015
71292.4,0.281162,0.170166
71313,0.281162,0.170184
71336.4,0.28126,0.170265
71356.7,0.281339,0.170334
71374.8,0.2813,0.170373
71392.8,0.281478,0.170328
71411.6,0.281359,0.170271
71433.7,0.281478,0.17047
71450.1,0.281004,0.170419
71470.1,0.281182,0.170369
71487.7,0.282267,0.170399
71505.7,0.282425,0.170431
71524.7,0.282327,0.170476
71542.4,0.2813,0.170456
71579.3,0.28132,0.170452
71596.4,0.281873,0.170521
71615.4,0.281636,0.170571
71634.6,0.281596,0.170626
71652.8,0.280846,0.1706
71673.3,0.281201,0.170612
71695.5,0.281991,0.170673
71713,0.281438,0.170672
71733,0.281201,0.170729
71754.6,0.281853,0.170768
71773.3,0.281794,0.170719
71790.2,0.281616,0.170719
71810,0.28207,0.170766
71829.2,0.281932,0.170857
71847.9,0.281971,0.170867
71872.8,0.281201,0.170776
71890,0.281833,0.17075
71908.4,0.282267,0.170916
71925.2,0.282741,0.170948
71945.5,0.28284,0.170883
71962.6,0.283097,0.170889
73676.6,0.282564,0.170747
73697.3,0.283334,0.170922
73715.3,0.282564,0.170827
73734.6,0.282248,0.171039
73753.9,0.282781,0.17107
73770.2,0.282978,0.171134
73787.2,0.282603,0.171122
73803.8,0.283274,0.171031
73821.5,0.283472,0.171177
73859.1,0.283057,0.171325
73877,0.283294,0.171189
73894.7,0.283511,0.171398
73912.1,0.282998,0.17129
73931.5,0.283215,0.171517
73951.5,0.282978,0.171467
73970.1,0.283531,0.171501
73989.1,0.283492,0.171479
74014,0.284044,0.171442
74035.6,0.283689,0.171491
74058.2,0.283768,0.171629
74083,0.283926,0.17153
74100.9,0.28436,0.171574
74128.9,0.283906,0.171596
74147.5,0.283985,0.171586
74165.5,0.283867,0.171692
74203.5,0.283195,0.171667
74225.4,0.283215,0.171765
74246.7,0.282583,0.171765
74263.2,0.283195,0.17174
74282.5,0.283551,0.171884
74301,0.283136,0.171996
74321.5,0.283057,0.171781
74346.2,0.283116,0.171878
74363.1,0.283788,0.171977
74400,0.284301,0.172062
74417,0.283788,0.172002
74434.2,0.283847,0.172137
74454.7,0.283235,0.172075
74474.9,0.283531,0.17202
74512.2,0.283689,0.172079
74532.4,0.283097,0.172192
74552.4,0.284025,0.172141
74591.4,0.283255,0.17221
74609,0.283334,0.172227
74629.1,0.282978,0.172202
74650.6,0.283571,0.172393
74667.7,0.283827,0.172441
74688.6,0.283867,0.172452
74705.5,0.28442,0.172314
74723.1,0.284479,0.172458
74740.1,0.284183,0.172431
74758,0.284242,0.172445
74777.5,0.284597,0.172541
74796.9,0.284617,0.172571
74814.5,0.284104,0.172699
74832.6,0.284301,0.172695
74852.3,0.285111,0.172547
74870.9,0.284222,0.172577
74888.6,0.284262,0.172561
74909.8,0.283571,0.172689
74927.4,0.283215,0.172713
74946.4,0.283709,0.172668
74963.6,0.283946,0.172533
74983.4,0.283492,0.172482
75003.8,0.283274,0.172575
75025.5,0.283413,0.172597
75044.3,0.283413,0.17261
75062.4,0.283788,0.172545
75080.4,0.283985,0.172695
75102.5,0.284025,0.172782
75121.4,0.284202,0.172914
75141.8,0.284479,0.172824
75160.5,0.285249,0.172855
75179.8,0.285071,0.172993
75197,0.28519,0.172997
75214.3,0.284755,0.17295
75232.6,0.284538,0.172954
75250.5,0.284854,0.173076
75270.6,0.285585,0.173209
75295.6,0.285762,0.173086
75314,0.285742,0.173092
75334.1,0.285683,0.173134
75351.8,0.285545,0.173147
75372.6,0.285545,0.173076
75392.2,0.285486,0.173003
75412.7,0.285703,0.173005
75431,0.285861,0.173029
75450.5,0.285367,0.173118
75466.8,0.285229,0.173234
75488.5,0.284834,0.173193
75512.3,0.285525,0.173108
75530.1,0.284834,0.17312
75547.9,0.285979,0.173108
75566.1,0.285604,0.173221
75585,0.285387,0.173144
77295.3,0.285802,0.173264
77312.9,0.285525,0.173132
77336.1,0.284696,0.173106
77354.1,0.285387,0.173159
77372.2,0.285051,0.173167
77389.2,0.285308,0.173195
77407.4,0.285308,0.173282
77444.7,0.28519,0.173329
77467.6,0.284459,0.173465
77486.9,0.285664,0.173475
77504.2,0.286078,0.173566
77523.4,0.284953,0.173629
77543,0.285979,0.173663
77561.4,0.286157,0.173639
77579.2,0.286473,0.173633
77598,0.285644,0.173734
77616.6,0.285249,0.173686
77635.3,0.285486,0.17376
77656.9,0.28592,0.173866
77675.6,0.285565,0.173977
77696,0.285979,0.174022
77715.5,0.285881,0.174048
77734.1,0.285525,0.174158
77750.3,0.285802,0.174176
77772.5,0.285881,0.174123
77790.1,0.286256,0.174103
77810.8,0.286493,0.174107
77828.6,0.286592,0.17421
77847.9,0.286177,0.174172
77868,0.286473,0.174123
77887.3,0.286137,0.174172
77906.4,0.286315,0.174139
77923.3,0.286572,0.174127
77942.3,0.286256,0.174198
77962.9,0.286355,0.174156
77982,0.285999,0.174166
77999.7,0.286295,0.174281
78018.7,0.286157,0.17418
78036.7,0.286335,0.17417
78053.5,0.286276,0.174149
78071.4,0.287046,0.174208
78088.3,0.28671,0.174332
78106.2,0.286809,0.174235
78126,0.286552,0.174372
78166.4,0.287046,0.174464
78187.5,0.2875,0.174561
78209.7,0.287717,0.17452
78229.1,0.2875,0.174636
78249.1,0.287875,0.174498
78269.1,0.287125,0.174431
78289.4,0.287243,0.174573
78307.4,0.287263,0.174579
78330,0.287539,0.174549
78349,0.286651,0.174699
78369,0.287204,0.174607
78389,0.287776,0.174755
78407.1,0.287204,0.174725
78427.2,0.286828,0.174632
78448.2,0.287283,0.174688
78466.9,0.287421,0.174599
78488.5,0.287065,0.174686
78506,0.287125,0.174727
78527.7,0.287204,0.174646
78545.5,0.287697,0.174672
78561.7,0.288428,0.174668
78583,0.288151,0.174719
78600.5,0.287697,0.17468
78623.2,0.287677,0.174723
78662.5,0.28748,0.174772
78682.9,0.288112,0.174749
78704.4,0.288684,0.174869
78723.1,0.288329,0.174814
78741.4,0.287441,0.1748
78760.4,0.287756,0.174688
78779,0.28829,0.174772
78797.1,0.288566,0.174796
78813.5,0.288586,0.174774
78832.7,0.288586,0.174727
78851.3,0.288487,0.174867
78869.9,0.288981,0.174996
78891.4,0.28827,0.17484
78908.2,0.288882,0.175051
78925.1,0.289139,0.174923
78943.5,0.289079,0.174946
78973,0.289237,0.175116
78992.1,0.289139,0.174964
79009.4,0.289218,0.175086
79025.8,0.289612,0.175067
79043.2,0.288921,0.175136
79061.7,0.289514,0.175211
79080.1,0.289079,0.175262
79097.1,0.288882,0.175331
79114.1,0.288981,0.175304
79134.1,0.288941,0.175183
79150.7,0.289553,0.175183
79169.2,0.289375,0.175203
79186.7,0.28979,0.175315
80897.6,0.289691,0.175458
80917.3,0.289573,0.175357
80934.6,0.289139,0.175469
80951.8,0.289672,0.175558
80990.7,0.289632,0.17555
81007.4,0.289494,0.175562
81025.5,0.28977,0.175456
81043.1,0.290007,0.175483
81062.3,0.28983,0.175558
81081.9,0.290382,0.175604
81101.9,0.289533,0.175612
81120,0.289968,0.17591
81137.3,0.290007,0.175908
81155.5,0.289731,0.175858
81173.9,0.289652,0.175906
81193.2,0.28981,0.175937
81211.1,0.289454,0.175874
81228.5,0.289672,0.175973
81249.2,0.289454,0.175902
81292.8,0.289277,0.176052
81310.5,0.289395,0.176162
81329.5,0.28979,0.176101
81347.7,0.290106,0.176082
81365.4,0.289988,0.176072
81384,0.290264,0.176115
81402.7,0.289849,0.176224
81420.5,0.290402,0.176236
81444.9,0.289514,0.176168
81462.3,0.289237,0.176186
81480.5,0.289454,0.176237
81517.4,0.289593,0.176249
81536.8,0.289612,0.176285
81555.5,0.288684,0.176212
81595,0.28827,0.17619
81610.8,0.288507,0.176344
81628.6,0.288902,0.176395
81648.1,0.288329,0.176409
81667.4,0.288349,0.176439
81685.3,0.288369,0.176435
81702.6,0.288961,0.176403
81723.4,0.289099,0.176441
81739.2,0.288902,0.176549
81758.5,0.290106,0.176544
81779,0.289731,0.176573
81797.9,0.289711,0.176508
81814.6,0.290323,0.176682
81832,0.290165,0.176701
81853.6,0.289731,0.176759
81872,0.290047,0.176792
81890.5,0.290402,0.176757
81911.3,0.290679,0.176757
81928.8,0.290323,0.176688
81946.7,0.290284,0.176725
81965.5,0.29054,0.176696
82006.9,0.290402,0.176694
82023.8,0.290086,0.176672
82040.6,0.290481,0.176648
82075.8,0.290402,0.176784
82095.6,0.290639,0.176777
82115.8,0.290047,0.17685
82155.7,0.290343,0.176739
82174.3,0.290501,0.176624
82193,0.290856,0.17679
82210.3,0.290679,0.17684
82227.6,0.29056,0.176899
82247.3,0.290916,0.176958
82265.4,0.291271,0.176842
82284.8,0.290797,0.176988
82302.4,0.290679,0.176852
82319.8,0.291113,0.176974
82341.2,0.291271,0.177019
82358.4,0.291152,0.177039
82376.6,0.290303,0.17696
82397.9,0.290837,0.177013
82418.9,0.291113,0.177029
82435.2,0.291074,0.17712
82452.2,0.291409,0.17714
82471.5,0.291528,0.177213
82490.6,0.292357,0.177205
82508.4,0.291725,0.177185
82528.2,0.292159,0.17714
82550.7,0.292179,0.177254
82567.1,0.291982,0.177404
82587,0.291429,0.177446
82604.3,0.291547,0.177489
82625.5,0.291488,0.177533
82644.1,0.291863,0.177468
82664.7,0.291863,0.177432
82686.1,0.291468,0.177473
82708.9,0.291962,0.177513
82727.6,0.292179,0.177558
82745.4,0.291942,0.177687
82763.5,0.291547,0.177624
84478.2,0.29214,0.177588
84496.4,0.292021,0.177477
84515.6,0.292515,0.177456
84534.6,0.292357,0.177444
84552.8,0.291745,0.177539
84572.1,0.291824,0.177724
84591.5,0.291824,0.177797
84609.2,0.291449,0.177803
84626.6,0.291844,0.177874
84646.9,0.292021,0.177809
84664,0.292061,0.177849
84682.6,0.291429,0.177906
84699.6,0.291508,0.177932
84721.5,0.29137,0.177949
84738.2,0.292258,0.178014
84756.1,0.291626,0.178038
84773.5,0.291765,0.177975
84794.5,0.291942,0.178038
84813.3,0.292791,0.178036
84832.1,0.292159,0.178026
84872.4,0.29214,0.178115
84892.2,0.292653,0.178131
84911,0.292515,0.178194
84933.1,0.292752,0.178182
84952.8,0.292535,0.178253
84972.2,0.292772,0.178303
84990.5,0.292752,0.178297
85008.6,0.292811,0.178285
85027.8,0.292851,0.178297
85048.2,0.292061,0.178407
85067.3,0.291962,0.178251
85086.3,0.291508,0.178378
85105.9,0.292574,0.178263
85122.6,0.292278,0.178342
85140.7,0.292574,0.178388
85177.2,0.292673,0.178338
85196.7,0.292515,0.17824
85216.8,0.292989,0.178247
85234.9,0.293068,0.178344
85257.8,0.292554,0.178441
85280.4,0.292436,0.178429
85299.4,0.292436,0.178423
85317.5,0.293048,0.178506
85336.8,0.292653,0.178451
85357.3,0.293226,0.178419
85375.9,0.292416,0.178396
85396.3,0.292061,0.178376
85416.3,0.292002,0.178518
85435.9,0.291824,0.178508
85454,0.292041,0.178473
85472.3,0.292219,0.178443
85490.8,0.292535,0.1785
85509.6,0.292594,0.178512
85528.5,0.29212,0.178512
85547.4,0.293068,0.1785
85565.8,0.292298,0.178522
85590.1,0.292554,0.178623
85609.3,0.292969,0.178652
85628,0.29291,0.1787
85646.1,0.293206,0.178652
85665.8,0.292989,0.178763
85684.7,0.292712,0.178676
85703.5,0.293048,0.178737
85724.2,0.293226,0.178745
85746.4,0.29289,0.178783
85765.4,0.293048,0.178646
85784.9,0.292949,0.178759
85804.1,0.293087,0.178755
85823.4,0.293008,0.178761
85839.9,0.292989,0.178745
85858.4,0.294015,0.178925
85894.4,0.293324,0.178771
85911,0.294094,0.178848
85930.8,0.293759,0.178854
85948.8,0.29366,0.178929
85966.9,0.293403,0.178966
85987.2,0.293976,0.178901
86026.3,0.293877,0.178998
86045.7,0.293206,0.178966
86064.1,0.293008,0.178998
86083.2,0.293147,0.179057
86101,0.293996,0.179144
86119.3,0.293601,0.179104
86136.8,0.293384,0.179104
86157.7,0.293502,0.178933
86178.8,0.29366,0.179227
86198.5,0.294312,0.179256
86216.5,0.294055,0.17925
86234.3,0.293877,0.17928
86254.3,0.294075,0.17927
86276.8,0.293936,0.179322
86296,0.293502,0.179472
86350.1,0.293384,0.179434
86369.1,0.293877,0.17943
88103.8,0.293857,0.179284
88121.8,0.293245,0.179294
88142.3,0.293186,0.179343
88159.5,0.294015,0.179379
88179.7,0.293897,0.179446
88200.6,0.29368,0.179555
88219.1,0.294015,0.179489
88237.8,0.293719,0.179602
88261.6,0.294252,0.179608
88280.2,0.294588,0.179647
88299.2,0.29445,0.179632
88318,0.294331,0.179766
88356.7,0.293443,0.179722
88375.1,0.294568,0.179841
88393,0.294312,0.179701
88414.9,0.294055,0.17975
88432.4,0.294272,0.179768
88451.1,0.294489,0.179809
88470.4,0.294371,0.179736
88491.5,0.294943,0.179624
88511.3,0.293798,0.179559
88529.5,0.29364,0.179519
88546,0.293956,0.179681
88564,0.293996,0.179784
88582.1,0.294391,0.179716
88599.4,0.29441,0.179774
88616.9,0.295082,0.179801
88634.8,0.294391,0.17974
88652.9,0.294647,0.1799
88674.1,0.29445,0.179774
88691,0.294549,0.179815
88710.6,0.294351,0.179847
88730.4,0.294489,0.179817
88748.9,0.294173,0.179803
88766.7,0.294687,0.180017
88783.7,0.294608,0.180076
88803.3,0.294509,0.180058
88822.4,0.294312,0.180094
88844.2,0.294193,0.180007
88861.5,0.294884,0.180042
88878.2,0.294805,0.180001
88896.5,0.294884,0.180021
88914.7,0.294489,0.180062
88949.4,0.294114,0.180171
88970.7,0.294292,0.180137
88987.7,0.294233,0.180177
89005.8,0.294292,0.18019
89025,0.294766,0.180257
89044.1,0.294114,0.180204
89063.9,0.294351,0.180257
89085,0.29445,0.180214
89102.7,0.294292,0.180188
89123.2,0.294134,0.180267
89141.7,0.294647,0.180257
89159.3,0.294628,0.180257
89179,0.294371,0.180374
89198.3,0.294391,0.180334
89221.2,0.29443,0.180285
89238.3,0.294272,0.180267
89256.2,0.294055,0.180431
89273.8,0.294094,0.180469
89290.9,0.293936,0.180455
89313.9,0.293976,0.180447
89330.7,0.29445,0.180583
89348.8,0.294687,0.18052
89367.3,0.295101,0.180581
89389.5,0.294292,0.180603
89410.4,0.294924,0.180682
89428.4,0.294687,0.180552
89447.8,0.295437,0.180506
89465.1,0.296049,0.180607
89484,0.294706,0.180479
89502.6,0.29445,0.18053
89522.8,0.294884,0.180554
89540.9,0.295279,0.180601
89561.5,0.295457,0.180595
89580.1,0.295812,0.180577
89598.4,0.295042,0.180613
89615.6,0.294983,0.180664
89635.7,0.294706,0.180723
89654.5,0.294904,0.180654
89673,0.294963,0.180648
89691.4,0.294943,0.180779
89712.3,0.294805,0.180877
89729.9,0.294568,0.180747
89747.2,0.294628,0.180759
89763.9,0.29447,0.180931
89802.9,0.295022,0.180901
89823.7,0.294292,0.180678
89844.1,0.294825,0.180654
89863.2,0.294608,0.180956
89881.9,0.294272,0.180911
89897.9,0.294667,0.181018
89917.2,0.294213,0.181132
89936.2,0.294726,0.181128
89960.8,0.294785,0.181266
91678.4,0.2952,0.181144
91698.7,0.294628,0.181018
91718.1,0.295161,0.181039
91736.7,0.295299,0.180998
91758.9,0.294943,0.181037
91776.4,0.294766,0.18101
91795.8,0.294351,0.181073
91814.4,0.294904,0.181051
91833.4,0.294509,0.181006
91851.3,0.294746,0.181079
91868,0.294864,0.181172
91889.6,0.294351,0.181158
91909.4,0.294549,0.181284
91926.8,0.294943,0.181128
91947,0.294785,0.181103
91972.8,0.293936,0.181124
91991.5,0.294509,0.181166
92009,0.294726,0.18112
92025.8,0.295654,0.181259
92043.6,0.296187,0.181391
92060.7,0.295792,0.181363
92079.2,0.29597,0.181381
92096.1,0.295891,0.18145
92112.6,0.295634,0.181413
92132.5,0.295417,0.181495
92155.9,0.295733,0.181537
92175.9,0.295437,0.181272
92198.5,0.295496,0.181259
92216.7,0.296464,0.181413
92236.1,0.296286,0.181395
92255.2,0.296227,0.181397
92273.9,0.29601,0.181403
92291.2,0.296424,0.181422
92308.9,0.295733,0.181466
92327,0.296266,0.181411
92348.5,0.295398,0.181371
92370.4,0.296385,0.181523
92407.8,0.296266,0.181598
92425.6,0.296543,0.181689
92444.4,0.296326,0.18164
92464,0.295773,0.181474
92483.4,0.29601,0.181391
92501.7,0.295871,0.181624
92522.3,0.296345,0.181545
92541.1,0.295832,0.181673
92586.4,0.296168,0.181653
92603.4,0.296207,0.181807
92621.2,0.29601,0.181717
92640.2,0.295713,0.181805
92664.3,0.296424,0.181873
92690.2,0.295911,0.181875
92710.4,0.29597,0.181912
92727.4,0.295911,0.181813
92744.9,0.29599,0.181882
92761.1,0.295871,0.181825
92777.5,0.295654,0.181954
92797.7,0.295654,0.181861
92817.5,0.295457,0.181863
92835.6,0.295792,0.181892
92854,0.296641,0.181989
92871.2,0.296306,0.182025
92888.9,0.295753,0.182025
92907.3,0.295792,0.182096
92927.7,0.295042,0.182106
92944.5,0.295082,0.182151
92966,0.294845,0.182013
92989.4,0.29518,0.182027
93009.9,0.295358,0.181938
93025.9,0.295654,0.1821
93043.4,0.296049,0.182129
93065.7,0.295556,0.18207
93085.6,0.295792,0.182084
93103.2,0.295931,0.182019
93120.6,0.296029,0.182015
93139.3,0.296819,0.182044
93175.2,0.296503,0.182007
93200.2,0.296484,0.181997
93221.7,0.296424,0.182094
93241.3,0.296543,0.18195
93259.5,0.296602,0.181997
93276.5,0.296266,0.182104
93294.3,0.296938,0.18207
93333.5,0.297194,0.18211
93355,0.297214,0.182088
93376.5,0.296819,0.182151
93399.8,0.29676,0.182177
93423,0.296306,0.182297
93442.6,0.296681,0.182317
93462.2,0.296997,0.182346
93479.8,0.297372,0.182319
93498.6,0.297214,0.182453
93523.3,0.297352,0.182382
93541.7,0.296622,0.182346
93559.9,0.297411,0.182459
93576.3,0.296444,0.182483
93594.4,0.296523,0.18238
95304.4,0.296266,0.182506
95325.1,0.296503,0.182467
95346.3,0.296799,0.1825
95365.2,0.296878,0.18237
95385.1,0.296602,0.182303
95403.1,0.296582,0.182372
95423.5,0.296365,0.182471
95442.1,0.296286,0.182575
95463.1,0.296326,0.18257
95500.5,0.297175,0.182672
95521.6,0.296859,0.182579
95540.7,0.296878,0.182668
95558.6,0.296839,0.182747
95582.4,0.296977,0.182777
95600.5,0.29751,0.18288
95618.6,0.297885,0.182883
95636.8,0.297569,0.182787
95654.9,0.297747,0.182799
95672.7,0.298478,0.182848
95691.9,0.297905,0.182848
95709.8,0.297609,0.182765
95728.1,0.29753,0.182696
95747.4,0.297451,0.18287
95765.1,0.297925,0.183057
95803.9,0.298201,0.183063
95824,0.297826,0.183034
95863.4,0.298241,0.183111
95887.1,0.297727,0.183312
95906,0.297767,0.183203
95924,0.297826,0.183251
95944.7,0.297372,0.18315
95965.5,0.296997,0.183211
95983.1,0.29674,0.183197
96001.9,0.296681,0.183172
96019.9,0.296227,0.183126
96037.8,0.296997,0.18332
96063,0.297155,0.183255
96083.3,0.296187,0.18328
96104.5,0.296069,0.183269
96121.9,0.297254,0.183369
96139,0.297056,0.183263
96157.3,0.297589,0.183385
96176.6,0.297056,0.183389
96194.5,0.29751,0.183395
96213,0.297096,0.183369
96230.3,0.297431,0.183405
96248.1,0.297629,0.183385
96266.6,0.297648,0.183233
96286,0.296562,0.18332
96305.3,0.29678,0.183296


==> Plots/robi_lcr_4.txt <==
0,0,0
13938.4,0.0704879,0.0458823
14712,0.0697376,0.0458507
15491.3,0.070014,0.0457026
16263.5,0.0697968,0.045675
17028.4,0.0698758,0.0458862
17839,0.0704879,0.0458922
18664,0.0738642,0.0455723
19454.8,0.0695994,0.0457184
20275.4,0.0699745,0.0458764
21057.6,0.0703102,0.0458527
21858.2,0.0695599,0.0451024
22654.4,0.069935,0.0457618
23438.5,0.0739037,0.0457717
24231.6,0.0712382,0.0457243
25038.1,0.0702115,0.045823
25840.1,0.0714159,0.0456651
26626.7,0.0713764,0.045752
27412.7,0.0709025,0.0458073
28223.5,0.0722451,0.045675
28979.5,0.0709223,0.0458546
29755.2,0.0698363,0.0458941
30561.1,0.0732126,0.0460541
31337.2,0.0730152,0.0460146
32126.8,0.0722846,0.0460304
32933.8,0.0737655,0.0463976
33711.3,0.07264,0.0463009
34499.9,0.0731929,0.0465378
35285,0.0735088,0.0467491
36104.2,0.0721464,0.0467807
36930.5,0.0719095,0.0473651
37715.7,0.0745355,0.0473631
38539.1,0.0756412,0.0475171
39335.1,0.0763125,0.0475152
40115.7,0.0752661,0.048226
40914.8,0.0742788,0.0484688
41713.8,0.081841,0.0486011
42569.5,0.0759571,0.0489861
43433.1,0.0823741,0.0489545
44245.8,0.0784844,0.0493889
45114.5,0.0783462,0.0499339
45911.1,0.079985,0.0503327
46680,0.0817028,0.0512074
47444.2,0.0840721,0.0510297
48250.1,0.087014,0.0508757
49082.2,0.0867376,0.0517405
49845.2,0.0848816,0.0521729
50609.6,0.0786226,0.0536754
51407.8,0.0841511,0.0528797
52194.7,0.088949,0.0534701
53015.6,0.0838549,0.0542441
53788.2,0.0922266,0.0540999
54564.8,0.0882777,0.0548838
55360.4,0.087093,0.0555512
56126.5,0.0809722,0.0561257
56945.5,0.0891859,0.0559164
57770,0.0931151,0.0559875
58617.9,0.0951883,0.0566193
59450.1,0.0869745,0.0563844
60239.5,0.0862045,0.0585504
61065.5,0.0905088,0.0587912
61881.3,0.0927202,0.0581811
62655.8,0.0940036,0.0594803
63467.5,0.0980117,0.060588
64250.4,0.0931743,0.0604597
65042.4,0.100124,0.0609671
65837.4,0.0947736,0.0607914
66608.5,0.0979328,0.0616858
67390.3,0.0953857,0.0621853
68249.3,0.10125,0.0624538
69013,0.100302,0.0629238
69816.5,0.0990384,0.0648133
70649,0.0974786,0.0645507
71444.8,0.107114,0.0648587
72239.8,0.101112,0.0645724
73029.5,0.106601,0.0670484
73848.2,0.100421,0.0663198
74649.6,0.102632,0.067463
75455.5,0.103915,0.0680277
76261.1,0.10668,0.0679764
77080.1,0.113867,0.0673998
77875.8,0.105732,0.0683989
78647,0.108081,0.0698956
79429.6,0.110944,0.0705965
80210.3,0.106423,0.0721168
80968.8,0.11594,0.0721267
81832.7,0.115466,0.0705195
82620.7,0.111201,0.0716824
83445.6,0.115782,0.0724367
84333.6,0.113511,0.0725709
85112.8,0.104527,0.0718029
85902.3,0.11673,0.072176
86724.2,0.11053,0.0732699
87564.2,0.110313,0.0732482
88348,0.123087,0.0731159
89137,0.116848,0.0741485
89946.1,0.125753,0.0753885
90760.1,0.119099,0.0748277
91568.1,0.121369,0.0773846
92360,0.126088,0.0784272
93171.9,0.123917,0.0767785
107037,0.130452,0.0771793
107832,0.138468,0.0834837
108637,0.140719,0.0855608
109486,0.142239,0.0867791
110288,0.145497,0.0888661


==> Plots/td2003.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.971849
# Overall NDCG for RankSVM: 0.9219
# Overall NDCG for BMRM: 0.9721
1 0.600000 0.6000 0.5333
2 0.585794 0.6083 0.5965
3 0.551585 0.6081 0.5754
4 0.541232 0.6032 0.5711
5 0.554777 0.6013 0.5691
6 0.553713 0.6002 0.5652
7 0.553357 0.5988 0.5689
8 0.553395 0.5979 0.5723
9 0.558383 0.5974 0.5705
10 0.580687 0.5980 0.5729
11 0.586242 0.5993 0.591
12 0.599425 0.6006 0.5964
13 0.604220 0.6025 0.6052
14 0.612245 0.6043 0.6135
15 0.616498 0.6063 0.6208
16 0.623215 0.6083 0.634
17 0.633526 0.6102 0.639
18 0.640983 0.6123 0.6437
19 0.647522 0.6143 0.6512
20 0.655064 0.6164 0.6564

==> Plots/td2003_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests IdentityLoss
# Overall NDCG  for Solar: 0.971849          
# Overall NDCG for RankSVM: 0.9219          
# Overall NDCG for BMRM: 0.9721          
1 0.600000 0.6000 0.5333 0.4 0.733333 0.6 0.4667 0.4667 0.4667 0.6 0.5333 0.4 0.5333 0.400000
2 0.585794 0.6083 0.5965 0.411584 0.667547 0.6374 0.504 0.4783 0.4525 0.56 0.5707 0.4116 0.5707 0.411584
3 0.551585 0.6081 0.5754 0.428093 0.610495 0.6223 0.5047 0.5162 0.4965 0.5631 0.5713 0.4339 0.5713 0.418251
4 0.541232 0.6032 0.5711 0.438725 0.602958 0.6225 0.5101 0.5102 0.5194 0.562 0.5676 0.44 0.5709 0.427030
5 0.554777 0.6013 0.5691 0.44409 0.605451 0.6059 0.506 0.5334 0.535 0.5534 0.5574 0.4539 0.5713 0.433809
6 0.553713 0.6002 0.5652 0.449211 0.60326 0.606 0.5135 0.5466 0.5497 0.5754 0.554 0.4598 0.5826 0.441886
7 0.553357 0.5988 0.5689 0.460076 0.602243 0.6004 0.5138 0.5604 0.5553 0.5789 0.5581 0.465 0.5865 0.448732
8 0.553395 0.5979 0.5723 0.463978 0.607221 0.5963 0.5145 0.576 0.5547 0.5832 0.5565 0.4696 0.5841 0.454664
9 0.558383 0.5974 0.5705 0.472344 0.606913 0.598 0.5202 0.5837 0.5605 0.5814 0.5649 0.4738 0.5871 0.459890
10 0.580687 0.5980 0.5729 0.476929 0.617998 0.6039 0.5246 0.5902 0.5639 0.5882 0.5721 0.4805 0.6082 0.467507
11 0.586242 0.5993 0.591 0.481222 0.619999 0.609 0.5355 0.6074 0.5704 0.5972 0.5819 0.4894 0.6171 0.477114
12 0.599425 0.6006 0.5964 0.485251 0.625489 0.6174 0.542 0.612 0.5765 0.6134 0.5913 0.4976 0.6215 0.485965
13 0.604220 0.6025 0.6052 0.490167 0.636062 0.6251 0.5481 0.6164 0.5821 0.6213 0.6065 0.5052 0.6289 0.494170
14 0.612245 0.6043 0.6135 0.4948 0.636112 0.6327 0.5627 0.6206 0.591 0.6287 0.6111 0.5189 0.6358 0.501815
15 0.616498 0.6063 0.6208 0.500598 0.640879 0.6414 0.5708 0.6315 0.5959 0.6357 0.6154 0.5254 0.6426 0.508971
16 0.623215 0.6083 0.634 0.506061 0.646017 0.6449 0.5757 0.6379 0.6006 0.6451 0.6195 0.5315 0.6525 0.515695
17 0.633526 0.6102 0.639 0.517925 0.650636 0.6495 0.5817 0.6425 0.6061 0.6495 0.6247 0.5385 0.6594 0.522895
18 0.640983 0.6123 0.6437 0.522643 0.654677 0.6563 0.5904 0.6469 0.6166 0.6621 0.6351 0.5451 0.6692 0.529715
19 0.647522 0.6143 0.6512 0.527128 0.656227 0.6634 0.5986 0.6542 0.6214 0.6659 0.6422 0.5574 0.673 0.536189
20 0.655064 0.6164 0.6564 0.5314 0.65991 0.6683 0.6047 0.659 0.6269 0.6767 0.651 0.5663 0.6807 0.543086


==> Plots/td2003errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.5666666 0.047140452 0.600000 0.600000
2 0.578251 0.010667413 0.585794 0.585794
3 0.5458116 0.008164726 0.551585 0.551585
4 0.5534148 0.007610871 0.541232 0.565064
5 0.551153 0.006209498 0.554777 0.556984
6 0.5516972 0.006916754 0.553713 0.555755
7 0.555018 0.008683779 0.553357 0.568369
8 0.5585073 0.006877157 0.553395 0.572910
9 0.5626654 0.006748388 0.558383 0.572115
10 0.5701852 0.005111674 0.580687 0.583856
11 0.5775978 0.004144178 0.586242 0.589127
12 0.589745 0.006087557 0.599425 0.598093
13 0.6008025 0.006441888 0.604220 0.606542
14 0.6106827 0.005628154 0.612245 0.610903
15 0.6177254 0.006322848 0.616498 0.621242
16 0.6232207 0.006175069 0.623215 0.628382
17 0.6294263 0.005810001 0.633526 0.638656
18 0.6362134 0.005744542 0.640983 0.642955
19 0.6409583 0.005131119 0.647522 0.647071
20 0.6479126 0.004863337 0.655064 0.657545

==> Plots/td2004.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.970758
# Overall NDCG for RankSVM: 0.9084
# Overall NDCG for BMRM: 0.9648
1 0.777778 0.5556 0.5556
2 0.699533 0.5722 0.5805
3 0.672007 0.5704 0.56
4 0.636815 0.5726 0.5437
5 0.632279 0.5734 0.5397
6 0.629541 0.5723 0.5373
7 0.615582 0.5725 0.5359
8 0.609568 0.5728 0.5363
9 0.598655 0.5736 0.5368
10 0.593721 0.5746 0.5359
11 0.596162 0.5751 0.5416
12 0.597375 0.5757 0.5405
13 0.598121 0.5763 0.5453
14 0.606755 0.5772 0.5534
15 0.614429 0.5783 0.5599
16 0.621783 0.5796 0.5679
17 0.624813 0.5810 0.575
18 0.629346 0.5826 0.5804
19 0.635169 0.5842 0.584
20 0.639233 0.5859 0.5892

==> Plots/td2004_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests IdentityLoss
# Overall NDCG  for Solar: 0.970758          
# Overall NDCG for RankSVM: 0.9084          
# Overall NDCG for BMRM: 0.9648          
1 0.777778 0.5556 0.5556 0.466667 0.511111 0.4222 0.5556 0.6444 0.5556 0.6 0.5111 0.4222 0.6889 0.333333
2 0.699533 0.5722 0.5805 0.466667 0.528305 0.4299 0.5977 0.6178 0.5461 0.5905 0.5016 0.4987 0.6106 0.341056
3 0.672007 0.5704 0.56 0.44581 0.534699 0.4552 0.5628 0.6199 0.5337 0.5782 0.5101 0.487 0.5831 0.345501
4 0.636815 0.5726 0.5437 0.444649 0.526066 0.4529 0.5534 0.6156 0.5218 0.5662 0.5082 0.4892 0.5668 0.354159
5 0.632279 0.5734 0.5397 0.447884 0.529558 0.4584 0.5481 0.6195 0.5323 0.5709 0.5268 0.4856 0.5819 0.360912
6 0.629541 0.5723 0.5373 0.455407 0.522946 0.463 0.5449 0.6084 0.5356 0.5652 0.5351 0.4885 0.5736 0.366431
7 0.615582 0.5725 0.5359 0.454705 0.519704 0.471 0.5346 0.6003 0.5424 0.5653 0.5255 0.487 0.5719 0.371086
8 0.609568 0.5728 0.5363 0.470178 0.531964 0.4754 0.5386 0.5954 0.5494 0.5598 0.5336 0.4944 0.5701 0.376350
9 0.598655 0.5736 0.5368 0.472553 0.536688 0.4856 0.539 0.5886 0.549 0.5587 0.5342 0.4944 0.5708 0.381001
10 0.593721 0.5746 0.5359 0.474873 0.546606 0.4971 0.5465 0.5845 0.5555 0.5534 0.5363 0.4957 0.573 0.386146
11 0.596162 0.5751 0.5416 0.475804 0.551427 0.4995 0.549 0.5879 0.5576 0.5636 0.5426 0.4957 0.5688 0.391707
12 0.597375 0.5757 0.5405 0.486865 0.555849 0.5029 0.5477 0.5875 0.5581 0.5641 0.5467 0.4969 0.5664 0.397625
13 0.598121 0.5763 0.5453 0.4898 0.55632 0.507 0.5527 0.5931 0.5601 0.5704 0.5491 0.5048 0.5747 0.403853
14 0.606755 0.5772 0.5534 0.496641 0.559672 0.5141 0.5598 0.5974 0.5723 0.58 0.5593 0.5117 0.5836 0.411747
15 0.614429 0.5783 0.5599 0.500874 0.568816 0.5217 0.566 0.6041 0.5765 0.5879 0.5656 0.521 0.5876 0.419810
16 0.621783 0.5796 0.5679 0.504872 0.574518 0.531 0.574 0.6113 0.5847 0.5917 0.5737 0.526 0.5915 0.427413
17 0.624813 0.5810 0.575 0.512688 0.580118 0.5358 0.5779 0.6165 0.5904 0.6018 0.5814 0.5308 0.6006 0.434606
18 0.629346 0.5826 0.5804 0.516413 0.58184 0.5459 0.5867 0.6195 0.5941 0.6085 0.5887 0.5354 0.6062 0.441431
19 0.635169 0.5842 0.584 0.525775 0.58353 0.5536 0.5916 0.6224 0.5976 0.6116 0.594 0.5413 0.6128 0.447922
20 0.639233 0.5859 0.5892 0.532331 0.585185 0.5577 0.595 0.6252 0.6042 0.6161 0.5975 0.5469 0.6191 0.454111


==> Plots/td2004errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.5955556 0.064406088 0.777778 0.600000
2 0.6342266 0.028894955 0.699533 0.642110
3 0.5969961 0.021051233 0.672007 0.596772
4 0.5908101 0.01315833 0.636815 0.589174
5 0.5870318 0.010776915 0.632279 0.585057
6 0.5824422 0.006913726 0.629541 0.582619
7 0.5772599 0.006429489 0.615582 0.577031
8 0.5710987 0.00509584 0.609568 0.584733
9 0.5657257 0.006227066 0.598655 0.588155
10 0.5640338 0.006931598 0.593721 0.583872
11 0.5650431 0.005257529 0.596162 0.584639
12 0.5674289 0.00432759 0.597375 0.581626
13 0.5701748 0.004676985 0.598121 0.580245
14 0.5766758 0.004371824 0.606755 0.582944
15 0.5832268 0.005007308 0.614429 0.590661
16 0.5894808 0.00497306 0.621783 0.594128
17 0.5958772 0.004692122 0.624813 0.599316
18 0.6016975 0.003943356 0.629346 0.604326
19 0.6083587 0.004200161 0.635169 0.610474
20 0.6142106 0.003882927 0.639233 0.613414

==> Plots/wsabie_time.txt <==
0,0,0
14073.9,0.0525796,0.0346437
48727.4,0.091812,0.0623847
104655,0.15768,0.104419


==> Plots/yahooltrcset1.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.892094
# Overall NDCG for RankSVM: 0.7960
# Overall NDCG for BMRM: 0.871
1 0.735633 0.7172 0.6909
2 0.733647 0.7201 0.6868
3 0.740957 0.7243 0.695
4 0.751667 0.7288 0.7054
5 0.762041 0.7337 0.7171
6 0.772064 0.7385 0.7292
7 0.781841 0.7429 0.7411
8 0.790614 0.7468 0.7511
9 0.798435 0.7503 0.7601
10 0.805768 0.7534 0.768
11 0.811708 0.7562 0.7749
12 0.816993 0.7587 0.7812
13 0.821977 0.7610 0.7867
14 0.826523 0.7631 0.7916
15 0.830677 0.7651 0.7964
16 0.834746 0.7671 0.8011
17 0.838580 0.7689 0.8056
18 0.842397 0.7707 0.8099
19 0.845975 0.7723 0.814
20 0.849177 0.7739 0.8177

==> Plots/yahooltrcset1_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush IRPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests
# Overall NDCG  for Solar: 0.892094          
# Overall NDCG for RankSVM: 0.7960          
# Overall NDCG for BMRM: 0.871          
1 0.735633 0.7172 0.6909 0.689766 0.729318 0.7552 0.4513 0.7013 0.722 0 0.7562 0.4709 0.7373
2 0.733647 0.7201 0.6868 0.68313 0.72411 0.7534 0.4829 0.7074 0.7135 0 0.7535 0.5037 0.7318
3 0.740957 0.7243 0.695 0.691562 0.733438 0.7616 0.5111 0.7173 0.7182 0 0.761 0.5323 0.7365
4 0.751667 0.7288 0.7054 0.702587 0.744079 0.7706 0.5366 0.7308 0.7277 0 0.7702 0.5576 0.7478
5 0.762041 0.7337 0.7171 0.715164 0.756055 0.7817 0.5613 0.7434 0.738 0 0.7808 0.5822 0.758
6 0.772064 0.7385 0.7292 0.727416 0.767136 0.7919 0.5827 0.7555 0.749 0 0.7904 0.6042 0.7695
7 0.781841 0.7429 0.7411 0.738286 0.777735 0.801 0.6014 0.7666 0.7594 0 0.7993 0.6219 0.7799
8 0.790614 0.7468 0.7511 0.74901 0.786927 0.8093 0.6184 0.7764 0.7691 0 0.8077 0.6385 0.789
9 0.798435 0.7503 0.7601 0.758371 0.795207 0.8169 0.6329 0.7848 0.7775 0 0.8152 0.6526 0.7972
10 0.805768 0.7534 0.768 0.766772 0.802456 0.823 0.645 0.7921 0.7851 0 0.8214 0.6649 0.8046
11 0.811708 0.7562 0.7749 0.773821 0.808399 0.8288 0.6556 0.7987 0.792 0 0.8269 0.675 0.8106
12 0.816993 0.7587 0.7812 0.780104 0.813401 0.8338 0.6648 0.8047 0.7977 0 0.8319 0.6842 0.8162
13 0.821977 0.7610 0.7867 0.785605 0.817918 0.8383 0.6731 0.8105 0.8029 0 0.8366 0.6923 0.8211
14 0.826523 0.7631 0.7916 0.790794 0.822496 0.8425 0.6809 0.8152 0.8078 0 0.8409 0.6997 0.8255
15 0.830677 0.7651 0.7964 0.795416 0.826736 0.8465 0.6882 0.8197 0.8125 0 0.8446 0.7067 0.8297
16 0.834746 0.7671 0.8011 0.800165 0.830862 0.8502 0.6949 0.824 0.8168 0 0.8482 0.7133 0.8336
17 0.838580 0.7689 0.8056 0.804621 0.834681 0.8537 0.7014 0.8283 0.8211 0 0.8518 0.7194 0.8375
18 0.842397 0.7707 0.8099 0.808957 0.838277 0.8568 0.7072 0.832 0.8251 0 0.8551 0.725 0.8412
19 0.845975 0.7723 0.814 0.812993 0.841871 0.8598 0.7124 0.8355 0.8288 0 0.8582 0.7304 0.8445
20 0.849177 0.7739 0.8177 0.816681 0.844957 0.8626 0.7176 0.8389 0.8323 0 0.8611 0.7355 0.8479


==> Plots/yahooltrcset1errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.7354954 0.000601863 0.735633 0.734207
2 0.7339697 0.000510306 0.733647 0.733072
3 0.7409501 0.000146316 0.740957 0.740893
4 0.751403 0.000257106 0.751667 0.751466
5 0.7616002 0.000214695 0.762041 0.761689
6 0.7716939 0.000179597 0.772064 0.771512
7 0.781677 0.000189958 0.781841 0.781583
8 0.7905783 0.000247441 0.790614 0.790408
9 0.7984826 0.000239606 0.798435 0.798288
10 0.8055903 0.00020677 0.805768 0.805454
11 0.8115383 0.000175672 0.811708 0.811346
12 0.8168848 0.00012511 0.816993 0.816898
13 0.8218425 0 0.821977 0.821696
14 0.8264754 0.000156737 0.826523 0.826268
15 0.830626 0.000127962 0.830677 0.830556
16 0.8345858 0.000148106 0.834746 0.834496
17 0.838495 0.000105422 0.838580 0.838468
18 0.8422549 0.000103073 0.842397 0.842236
19 0.8458164 0 0.845975 0.845810
20 0.8490142 0.000107103 0.849177 0.848963

==> Plots/yahooltrcset2.txt <==
# NDCG@k SOLAR RankSVM BMRM
# Overall NDCG  for Solar: 0.906648
# Overall NDCG for RankSVM: 0.8126
# Overall NDCG for BMRM: 0.8624
1 0.775949 0.7508 0.6589
2 0.757474 0.7457 0.663
3 0.758526 0.7457 0.6759
4 0.765666 0.7471 0.6885
5 0.772614 0.7493 0.7017
6 0.779729 0.7521 0.7147
7 0.787314 0.7552 0.727
8 0.794790 0.7584 0.7376
9 0.801751 0.7616 0.7467
10 0.808273 0.7648 0.7552
11 0.814873 0.7678 0.7623
12 0.821109 0.7708 0.7687
13 0.827204 0.7737 0.7743
14 0.832958 0.7765 0.7797
15 0.838724 0.7791 0.7847
16 0.844060 0.7816 0.7894
17 0.849008 0.7839 0.794
18 0.853585 0.7861 0.7982
19 0.858337 0.7882 0.8024
20 0.862232 0.7902 0.8062

==> Plots/yahooltrcset2_all.txt <==
# NDCG@k SOLAR RankSVM BMRM InfNormPush MART RankNet RankBoost AdaRank CoordinateAscent LambdaMART ListNet RandomForests
# Overall NDCG  for Solar:        
# Overall NDCG for RankSVM: 0.8126        
# Overall NDCG for BMRM: 0.8624        
1 0.775949 0.7508 0.6589 0.707358 0.769998 0.7729 0.4489 0.7441 0.7629 0.76 0.7841 0.5321 0.7852
2 0.757474 0.7457 0.663 0.701825 0.759626 0.7633 0.4766 0.7428 0.7462 0.7407 0.7687 0.5632 0.7687
3 0.758526 0.7457 0.6759 0.703695 0.759469 0.7671 0.5007 0.7441 0.7441 0.7395 0.7708 0.588 0.77
4 0.765666 0.7471 0.6885 0.712087 0.766706 0.7727 0.5227 0.7486 0.7476 0.7445 0.7764 0.61 0.775
5 0.772614 0.7493 0.7017 0.720279 0.77281 0.7802 0.5423 0.7555 0.7518 0.7507 0.783 0.6294 0.7816
6 0.779729 0.7521 0.7147 0.728397 0.778415 0.7877 0.5613 0.7625 0.7585 0.7572 0.7887 0.6475 0.7889
7 0.787314 0.7552 0.727 0.736968 0.784534 0.7957 0.5794 0.771 0.7659 0.7655 0.796 0.6627 0.7964
8 0.794790 0.7584 0.7376 0.746766 0.79225 0.8038 0.5966 0.7786 0.7726 0.7733 0.8029 0.6767 0.8033
9 0.801751 0.7616 0.7467 0.754552 0.799784 0.811 0.6123 0.7858 0.7799 0.7806 0.8101 0.6899 0.8104
10 0.808273 0.7648 0.7552 0.762357 0.807019 0.8182 0.6277 0.7934 0.7874 0.7881 0.817 0.7013 0.817
11 0.814873 0.7678 0.7623 0.770078 0.813768 0.825 0.6407 0.8008 0.7944 0.7951 0.8237 0.7121 0.824
12 0.821109 0.7708 0.7687 0.777037 0.82026 0.8312 0.6538 0.8081 0.8012 0.8021 0.8302 0.7222 0.8301
13 0.827204 0.7737 0.7743 0.784243 0.826414 0.8374 0.6657 0.8147 0.8079 0.8087 0.8365 0.7314 0.8361
14 0.832958 0.7765 0.7797 0.791175 0.832716 0.8428 0.6767 0.8213 0.8146 0.8156 0.842 0.7397 0.8419
15 0.838724 0.7791 0.7847 0.797455 0.83823 0.8483 0.6875 0.8274 0.821 0.8224 0.8473 0.7475 0.8474
16 0.844060 0.7816 0.7894 0.803512 0.843471 0.8533 0.6971 0.8328 0.8271 0.8281 0.8522 0.7554 0.8525
17 0.849008 0.7839 0.794 0.809736 0.848328 0.8578 0.7058 0.8383 0.8324 0.8334 0.8568 0.7623 0.8572
18 0.853585 0.7861 0.7982 0.815162 0.852509 0.8622 0.7145 0.8435 0.838 0.8387 0.861 0.7686 0.8616
19 0.858337 0.7882 0.8024 0.820314 0.856664 0.8664 0.7221 0.8482 0.8431 0.8435 0.8654 0.7745 0.8656
20 0.862232 0.7902 0.8062 0.825043 0.860771 0.8704 0.7294 0.8525 0.8478 0.8481 0.8693 0.7799 0.8693


==> Plots/yahooltrcset2errorbar.txt <==
x y errory zeroinit ranksvminit
1 0.7755867 0.000918731 0.775949 0.776242
2 0.757418 0.00047097 0.757474 0.758501
3 0.7583164 0.00032029 0.758526 0.758784
4 0.7652909 0.000432966 0.765666 0.766099
5 0.7723502 0.000344676 0.772614 0.772654
6 0.7794328 0.000431335 0.779729 0.779912
7 0.7868986 0.000397127 0.787314 0.787271
8 0.7946071 0.000256534 0.794790 0.795077
9 0.8014731 0.00027437 0.801751 0.801914
10 0.8081739 0.000257634 0.808273 0.808385
11 0.814716 0.000231711 0.814873 0.814989
12 0.8208859 0.000233285 0.821109 0.821156
13 0.8269343 0.000268383 0.827204 0.827297
14 0.8330295 0.000200365 0.832958 0.833299
15 0.838628 0.000219481 0.838724 0.839140
16 0.8438812 0.000275784 0.844060 0.844266
17 0.8488077 0.000282449 0.849008 0.849192
18 0.8534893 0.000239177 0.853585 0.853837
19 0.8580863 0.000248159 0.858337 0.858301
20 0.8621962 0.000197095 0.862232 0.862438
